A projection proximal-point algorithm for l^1-minimization

The problem of the minimization of least squares functionals with $\ell^1$ penalties is considered in an infinite dimensional Hilbert space setting. While there are several algorithms available in the finite dimensional setting there are only a few of them which come with a proper convergence analysis in the infinite dimensional setting. In this work we provide an algorithm from a class which have not been considered for $\ell^1$ minimization before, namely a proximal-point method in combination with a projection step. We show that this idea gives a simple and easy to implement algorithm. We present experiments which indicate that the algorithm may perform better than other algorithms if we employ them without any special tricks. Hence, we may conclude that the projection proximal-point idea is a promising idea in the context of $\ell^1$-minimization.

==> data/dh/hard/Psi_iter_thresh.dat <==
1 0.52516
2 0.47531
3 0.46303
4 0.46028
5 0.45962
6 0.45946
7 0.45942
8 0.45941
9 0.4594
10 0.4594
11 0.4594
12 0.4594
13 0.45486
14 0.4536
15 0.45326
16 0.45317
17 0.45315
18 0.45314
19 0.45314
20 0.45314
21 0.45314
22 0.45314
23 0.45031
24 0.44951
25 0.44928
26 0.44922
27 0.4492
28 0.4492
29 0.4492
30 0.4492
31 0.4492
32 0.4492
33 0.4472
34 0.44665
35 0.44648
36 0.44644
37 0.44643
38 0.44642
39 0.44642
40 0.44642
41 0.44642
42 0.44642
43 0.44642
44 0.44493
45 0.44451
46 0.44438
47 0.44434
48 0.44434
49 0.44433
50 0.44433
51 0.44433
52 0.44433
53 0.44433
54 0.44433
55 0.44315
56 0.44284
57 0.44274
58 0.44271
59 0.4427
60 0.4427
61 0.4427
62 0.4427
63 0.4427
64 0.4427
65 0.44174
66 0.44149
67 0.4414
68 0.44138
69 0.44137
70 0.44137
71 0.44137
72 0.44137
73 0.44137
74 0.44058
75 0.44038
76 0.4403
77 0.44028
78 0.44028
79 0.44028
80 0.44028
81 0.44028
82 0.44028
83 0.4396
84 0.43944
85 0.43938
86 0.43936
87 0.43936
88 0.43935
89 0.43935
90 0.43935
91 0.43935
92 0.43877
93 0.43864
94 0.43858
95 0.43857
96 0.43856
97 0.43856
98 0.43856
99 0.43856
100 0.43856
101 0.43856
102 0.43806
103 0.43794
104 0.43789
105 0.43788
106 0.43787
107 0.43787
108 0.43787
109 0.43787
110 0.43787
111 0.43743
112 0.43733
113 0.43729
114 0.43727
115 0.43727
116 0.43727
117 0.43727
118 0.43727
119 0.43727
120 0.43688


==> data/dh/hard/Psi_mu_001_sigma_09.dat <==
1 1.46
2 1.458
3 1.4572
4 1.4569
5 1.4564
6 1.4563
7 1.4561
8 1.456
9 1.456
10 1.4559
11 1.4558
12 1.4557
13 1.4555
14 1.4554
15 1.4554
16 1.4554
17 1.4554
18 1.4554
19 1.4553
20 1.4553
21 1.4552
22 1.4552
23 1.4552
24 1.4552
25 1.4552
26 1.4552
27 1.4551
28 1.4551
29 1.4551
30 1.4551
31 1.4551
32 1.4551
33 1.4551
34 1.4551
35 1.4551
36 1.4551
37 1.4551
38 1.4551
39 1.4551
40 1.4551
41 1.4551
42 1.4551
43 1.4551
44 1.4551
45 1.4551
46 1.4551
47 1.4551
48 1.4551
49 1.4551
50 1.455
51 1.455
52 1.455
53 1.455
54 1.455
55 1.455
56 1.455
57 1.455
58 1.455
59 1.455
60 1.455
61 1.455
62 1.455
63 1.455
64 1.455
65 1.455
66 1.455
67 1.455
68 1.455
69 1.455
70 1.455
71 1.455
72 1.455
73 1.455
74 1.455
75 1.4549
76 1.4549
77 1.4549
78 1.4549
79 1.4549
80 1.4549
81 1.4549
82 1.4549
83 1.4549
84 1.4549
85 1.4549
86 1.4549
87 1.4549
88 1.4549
89 1.4549
90 1.4549
91 1.4549
92 1.4549
93 1.4549
94 1.4549
95 1.4549
96 1.4549
97 1.4549
98 1.4549
99 1.4549
100 1.4549


==> data/dh/hard/Psi_mu_005_sigma_01.dat <==
1 1.4476
2 1.4457
3 1.4448
4 1.4438
5 1.4435
6 1.4434
7 1.4432
8 1.4432
9 1.4431
10 1.4431
11 1.4431
12 1.4431
13 1.4431
14 1.443
15 1.443
16 1.443
17 1.443
18 1.443
19 1.443
20 1.4429
21 1.4429
22 1.4429
23 1.4429
24 1.4429
25 1.4428
26 1.4428
27 1.4428
28 1.4428
29 1.4428
30 1.4428
31 1.4427
32 1.4427
33 1.4427
34 1.4427
35 1.4427
36 1.4427
37 1.4427
38 1.4427
39 1.4427
40 1.4427
41 1.4427
42 1.4427
43 1.4427
44 1.4427
45 1.4427
46 1.4427
47 1.4427
48 1.4427
49 1.4427
50 1.4427
51 1.4427
52 1.4427
53 1.4427
54 1.4427
55 1.4427
56 1.4427
57 1.4427
58 1.4427
59 1.4427
60 1.4427
61 1.4427
62 1.4427
63 1.4427
64 1.4427
65 1.4427
66 1.4427
67 1.4427
68 1.4427
69 1.4427
70 1.4427
71 1.4427
72 1.4427
73 1.4427
74 1.4427
75 1.4426
76 1.4426
77 1.4426
78 1.4426
79 1.4426
80 1.4426
81 1.4426
82 1.4426
83 1.4426
84 1.4426
85 1.4426
86 1.4426
87 1.4426
88 1.4426
89 1.4426
90 1.4426
91 1.4426
92 1.4426
93 1.4426
94 1.4426
95 1.4426
96 1.4426
97 1.4426
98 1.4426
99 1.4426
100 1.4426


==> data/dh/hard/Psi_mu_005_sigma_03.dat <==
1 1.4476
2 1.4457
3 1.4448
4 1.4438
5 1.4435
6 1.4434
7 1.4432
8 1.4432
9 1.4431
10 1.4431
11 1.4431
12 1.4431
13 1.4431
14 1.443
15 1.443
16 1.443
17 1.443
18 1.443
19 1.443
20 1.4429
21 1.4429
22 1.4429
23 1.4429
24 1.4429
25 1.4428
26 1.4428
27 1.4428
28 1.4428
29 1.4428
30 1.4428
31 1.4427
32 1.4427
33 1.4427
34 1.4427
35 1.4427
36 1.4427
37 1.4427
38 1.4427
39 1.4427
40 1.4427
41 1.4427
42 1.4427
43 1.4427
44 1.4427
45 1.4427
46 1.4427
47 1.4427
48 1.4427
49 1.4427
50 1.4427
51 1.4427
52 1.4427
53 1.4427
54 1.4427
55 1.4427
56 1.4427
57 1.4427
58 1.4426
59 1.4426
60 1.4426
61 1.4426
62 1.4426
63 1.4426
64 1.4426
65 1.4426
66 1.4426
67 1.4426
68 1.4426
69 1.4426
70 1.4426
71 1.4426
72 1.4426
73 1.4426
74 1.4426
75 1.4426
76 1.4426
77 1.4426
78 1.4426
79 1.4426
80 1.4426
81 1.4426
82 1.4426
83 1.4426
84 1.4426
85 1.4426
86 1.4426
87 1.4426
88 1.4426
89 1.4426
90 1.4426
91 1.4426
92 1.4426
93 1.4426
94 1.4426
95 1.4426
96 1.4426
97 1.4426
98 1.4426
99 1.4426
100 1.4426


==> data/dh/hard/Psi_mu_005_sigma_05.dat <==
1 1.4476
2 1.4457
3 1.4448
4 1.4438
5 1.4435
6 1.4434
7 1.4432
8 1.4432
9 1.4431
10 1.4431
11 1.443
12 1.443
13 1.443
14 1.443
15 1.4429
16 1.4429
17 1.4429
18 1.4428
19 1.4428
20 1.4428
21 1.4428
22 1.4428
23 1.4428
24 1.4428
25 1.4427
26 1.4427
27 1.4427
28 1.4427
29 1.4427
30 1.4427
31 1.4427
32 1.4427
33 1.4427
34 1.4427
35 1.4427
36 1.4427
37 1.4427
38 1.4427
39 1.4427
40 1.4427
41 1.4427
42 1.4427
43 1.4426
44 1.4426
45 1.4426
46 1.4426
47 1.4426
48 1.4426
49 1.4426
50 1.4426
51 1.4426
52 1.4426
53 1.4426
54 1.4426
55 1.4426
56 1.4426
57 1.4426
58 1.4426
59 1.4426
60 1.4426
61 1.4426
62 1.4426
63 1.4426
64 1.4426
65 1.4426
66 1.4426
67 1.4426
68 1.4426
69 1.4426
70 1.4426
71 1.4426
72 1.4426
73 1.4426
74 1.4426
75 1.4426
76 1.4426
77 1.4426
78 1.4426
79 1.4426
80 1.4426
81 1.4426
82 1.4426
83 1.4426
84 1.4426
85 1.4426
86 1.4426
87 1.4426
88 1.4426
89 1.4426
90 1.4426
91 1.4426
92 1.4426
93 1.4426
94 1.4426
95 1.4426
96 1.4426
97 1.4426
98 1.4426
99 1.4426
100 1.4426


==> data/dh/hard/Psi_mu_005_sigma_07.dat <==
1 1.4476
2 1.4457
3 1.4448
4 1.4441
5 1.4441
6 1.4438
7 1.4436
8 1.4436
9 1.4435
10 1.4435
11 1.4435
12 1.4435
13 1.4435
14 1.4435
15 1.4435
16 1.4435
17 1.4435
18 1.4435
19 1.4434
20 1.4432
21 1.4432
22 1.4431
23 1.4431
24 1.4431
25 1.443
26 1.443
27 1.4429
28 1.4429
29 1.4429
30 1.4429
31 1.4429
32 1.4429
33 1.4429
34 1.4429
35 1.4428
36 1.4428
37 1.4428
38 1.4428
39 1.4428
40 1.4428
41 1.4428
42 1.4427
43 1.4427
44 1.4427
45 1.4427
46 1.4427
47 1.4427
48 1.4427
49 1.4427
50 1.4427
51 1.4427
52 1.4427
53 1.4427
54 1.4427
55 1.4427
56 1.4427
57 1.4427
58 1.4426
59 1.4426
60 1.4426
61 1.4426
62 1.4426
63 1.4426
64 1.4426
65 1.4426
66 1.4426
67 1.4426
68 1.4426
69 1.4426
70 1.4426
71 1.4426
72 1.4426
73 1.4426
74 1.4426
75 1.4426
76 1.4426
77 1.4426
78 1.4426
79 1.4426
80 1.4426
81 1.4426
82 1.4426
83 1.4426
84 1.4426
85 1.4426
86 1.4426
87 1.4426
88 1.4426
89 1.4426
90 1.4426
91 1.4426
92 1.4426
93 1.4426
94 1.4426
95 1.4426
96 1.4426
97 1.4426
98 1.4426
99 1.4426
100 1.4426


==> data/dh/hard/Psi_mu_005_sigma_09.dat <==
1 0.47391
2 0.457
3 0.44836
4 0.44175
5 0.44113
6 0.43688
7 0.43568
8 0.43474
9 0.43444
10 0.43361
11 0.43346
12 0.43339
13 0.43309
14 0.43238
15 0.43208
16 0.43183
17 0.43174
18 0.43138
19 0.4312
20 0.43113
21 0.43085
22 0.43077
23 0.43068
24 0.43062
25 0.43052
26 0.43048
27 0.43036
28 0.43032
29 0.43016
30 0.43003
31 0.42992
32 0.42989
33 0.42978
34 0.42969
35 0.42962
36 0.42959
37 0.42951
38 0.42944
39 0.42939
40 0.42937
41 0.42931
42 0.42929
43 0.42924
44 0.42921
45 0.42918
46 0.42916
47 0.42912
48 0.4291
49 0.42908
50 0.42905
51 0.42904
52 0.429
53 0.42897
54 0.42896
55 0.42893
56 0.42892
57 0.42889
58 0.42886
59 0.42883
60 0.4288
61 0.42878
62 0.42877
63 0.42875
64 0.42874
65 0.42872
66 0.42871
67 0.42869
68 0.42867
69 0.42866
70 0.42864
71 0.42862
72 0.4286
73 0.4286
74 0.42858
75 0.42856
76 0.42854
77 0.42853
78 0.42852
79 0.4285
80 0.42849
81 0.42848
82 0.42847
83 0.42846
84 0.42845
85 0.42844
86 0.42843
87 0.42842
88 0.42841
89 0.4284
90 0.42839
91 0.42838
92 0.42837
93 0.42837
94 0.42836
95 0.42835
96 0.42834
97 0.42834
98 0.42833
99 0.42832
100 0.42831
101 0.4283
102 0.42829
103 0.42828
104 0.42828
105 0.42827
106 0.42826
107 0.42826
108 0.42825
109 0.42824
110 0.42824
111 0.42823
112 0.42822
113 0.42821
114 0.42821
115 0.4282
116 0.4282
117 0.42819
118 0.42818
119 0.42818
120 0.42817


==> data/dh/hard/Psi_mu_010_sigma_01.dat <==
1 1.4476
2 1.4458
3 1.4446
4 1.4448
5 1.4448
6 1.4441
7 1.4438
8 1.4438
9 1.4437
10 1.4437
11 1.4435
12 1.4434
13 1.4433
14 1.4432
15 1.4432
16 1.4432
17 1.4432
18 1.4432
19 1.4432
20 1.4432
21 1.4431
22 1.4431
23 1.4431
24 1.4431
25 1.4431
26 1.4431
27 1.4431
28 1.4431
29 1.4431
30 1.4431
31 1.4431
32 1.4431
33 1.4431
34 1.4431
35 1.4431
36 1.443
37 1.443
38 1.443
39 1.443
40 1.443
41 1.443
42 1.4429
43 1.4429
44 1.4429
45 1.4429
46 1.4429
47 1.4429
48 1.4428
49 1.4428
50 1.4428
51 1.4428
52 1.4428
53 1.4428
54 1.4428
55 1.4428
56 1.4428
57 1.4428
58 1.4428
59 1.4428
60 1.4428
61 1.4427
62 1.4427
63 1.4427
64 1.4427
65 1.4427
66 1.4427
67 1.4427
68 1.4427
69 1.4427
70 1.4427
71 1.4427
72 1.4427
73 1.4427
74 1.4427
75 1.4427
76 1.4427
77 1.4427
78 1.4427
79 1.4427
80 1.4427
81 1.4427
82 1.4427
83 1.4427
84 1.4427
85 1.4427
86 1.4427
87 1.4427
88 1.4427
89 1.4427
90 1.4427
91 1.4427
92 1.4427
93 1.4427
94 1.4427
95 1.4427
96 1.4427
97 1.4427
98 1.4427
99 1.4427
100 1.4427


==> data/dh/hard/Psi_mu_010_sigma_03.dat <==
1 1.4476
2 1.4458
3 1.4446
4 1.4448
5 1.4448
6 1.4441
7 1.4438
8 1.4438
9 1.4437
10 1.4435
11 1.4434
12 1.4434
13 1.4434
14 1.4434
15 1.4434
16 1.4433
17 1.4433
18 1.4432
19 1.4432
20 1.4431
21 1.4431
22 1.443
23 1.443
24 1.443
25 1.443
26 1.4429
27 1.4429
28 1.4429
29 1.4429
30 1.4429
31 1.4429
32 1.4429
33 1.4429
34 1.4428
35 1.4428
36 1.4428
37 1.4428
38 1.4428
39 1.4428
40 1.4428
41 1.4428
42 1.4428
43 1.4427
44 1.4427
45 1.4427
46 1.4427
47 1.4427
48 1.4427
49 1.4427
50 1.4427
51 1.4427
52 1.4427
53 1.4427
54 1.4427
55 1.4427
56 1.4427
57 1.4427
58 1.4427
59 1.4427
60 1.4427
61 1.4427
62 1.4427
63 1.4427
64 1.4427
65 1.4427
66 1.4427
67 1.4427
68 1.4427
69 1.4427
70 1.4427
71 1.4427
72 1.4427
73 1.4426
74 1.4426
75 1.4426
76 1.4426
77 1.4426
78 1.4426
79 1.4426
80 1.4426
81 1.4426
82 1.4426
83 1.4426
84 1.4426
85 1.4426
86 1.4426
87 1.4426
88 1.4426
89 1.4426
90 1.4426
91 1.4426
92 1.4426
93 1.4426
94 1.4426
95 1.4426
96 1.4426
97 1.4426
98 1.4426
99 1.4426
100 1.4426


==> data/dh/hard/Psi_mu_010_sigma_05.dat <==
1 1.4476
2 1.4458
3 1.4446
4 1.4441
5 1.444
6 1.4439
7 1.4438
8 1.4438
9 1.4438
10 1.4438
11 1.4438
12 1.4438
13 1.4436
14 1.4434
15 1.4433
16 1.4433
17 1.4433
18 1.4432
19 1.4432
20 1.4431
21 1.443
22 1.443
23 1.443
24 1.443
25 1.4429
26 1.4429
27 1.4429
28 1.4429
29 1.4429
30 1.4429
31 1.4428
32 1.4428
33 1.4428
34 1.4428
35 1.4428
36 1.4428
37 1.4428
38 1.4428
39 1.4428
40 1.4428
41 1.4428
42 1.4428
43 1.4428
44 1.4427
45 1.4427
46 1.4427
47 1.4427
48 1.4427
49 1.4427
50 1.4427
51 1.4427
52 1.4427
53 1.4427
54 1.4427
55 1.4427
56 1.4427
57 1.4427
58 1.4427
59 1.4427
60 1.4427
61 1.4427
62 1.4427
63 1.4427
64 1.4427
65 1.4427
66 1.4427
67 1.4427
68 1.4427
69 1.4427
70 1.4427
71 1.4427
72 1.4427
73 1.4427
74 1.4426
75 1.4426
76 1.4426
77 1.4426
78 1.4426
79 1.4426
80 1.4426
81 1.4426
82 1.4426
83 1.4426
84 1.4426
85 1.4426
86 1.4426
87 1.4426
88 1.4426
89 1.4426
90 1.4426
91 1.4426
92 1.4426
93 1.4426
94 1.4426
95 1.4426
96 1.4426
97 1.4426
98 1.4426
99 1.4426
100 1.4426


==> data/dh/hard/Psi_mu_010_sigma_07.dat <==
1 1.4476
2 1.4458
3 1.4447
4 1.4439
5 1.4437
6 1.4434
7 1.4433
8 1.4433
9 1.4432
10 1.4432
11 1.4432
12 1.4432
13 1.4432
14 1.4432
15 1.4432
16 1.4432
17 1.4432
18 1.4432
19 1.4431
20 1.4431
21 1.443
22 1.443
23 1.443
24 1.443
25 1.443
26 1.4429
27 1.4429
28 1.4429
29 1.4429
30 1.4429
31 1.4428
32 1.4428
33 1.4428
34 1.4428
35 1.4428
36 1.4428
37 1.4428
38 1.4428
39 1.4428
40 1.4428
41 1.4427
42 1.4427
43 1.4427
44 1.4427
45 1.4427
46 1.4427
47 1.4427
48 1.4427
49 1.4427
50 1.4427
51 1.4427
52 1.4427
53 1.4427
54 1.4427
55 1.4427
56 1.4427
57 1.4427
58 1.4427
59 1.4427
60 1.4427
61 1.4427
62 1.4427
63 1.4427
64 1.4426
65 1.4426
66 1.4426
67 1.4426
68 1.4426
69 1.4426
70 1.4426
71 1.4426
72 1.4426
73 1.4426
74 1.4426
75 1.4426
76 1.4426
77 1.4426
78 1.4426
79 1.4426
80 1.4426
81 1.4426
82 1.4426
83 1.4426
84 1.4426
85 1.4426
86 1.4426
87 1.4426
88 1.4426
89 1.4426
90 1.4426
91 1.4426
92 1.4426
93 1.4426
94 1.4426
95 1.4426
96 1.4426
97 1.4426
98 1.4426
99 1.4426
100 1.4426


==> data/dh/hard/Psi_mu_010_sigma_09.dat <==
1 1.4476
2 1.4455
3 1.4446
4 1.4437
5 1.4435
6 1.4434
7 1.4434
8 1.4433
9 1.4432
10 1.4431
11 1.4431
12 1.443
13 1.443
14 1.443
15 1.443
16 1.4429
17 1.4429
18 1.4429
19 1.4429
20 1.4429
21 1.4429
22 1.4428
23 1.4428
24 1.4428
25 1.4428
26 1.4428
27 1.4428
28 1.4428
29 1.4428
30 1.4428
31 1.4428
32 1.4428
33 1.4427
34 1.4427
35 1.4427
36 1.4427
37 1.4427
38 1.4427
39 1.4427
40 1.4427
41 1.4427
42 1.4427
43 1.4427
44 1.4427
45 1.4427
46 1.4427
47 1.4427
48 1.4427
49 1.4427
50 1.4427
51 1.4427
52 1.4427
53 1.4427
54 1.4427
55 1.4427
56 1.4426
57 1.4426
58 1.4426
59 1.4426
60 1.4426
61 1.4426
62 1.4426
63 1.4426
64 1.4426
65 1.4426
66 1.4426
67 1.4426
68 1.4426
69 1.4426
70 1.4426
71 1.4426
72 1.4426
73 1.4426
74 1.4426
75 1.4426
76 1.4426
77 1.4426
78 1.4426
79 1.4426
80 1.4426
81 1.4426
82 1.4426
83 1.4426
84 1.4426
85 1.4426
86 1.4426
87 1.4426
88 1.4426
89 1.4426
90 1.4426
91 1.4426
92 1.4426
93 1.4426
94 1.4426
95 1.4426
96 1.4426
97 1.4426
98 1.4426
99 1.4426
100 1.4426


==> data/dh/hard/Psi_mu_020_sigma_01.dat <==
1 1.4476
2 1.446
3 1.4462
4 1.4459
5 1.446
6 1.4459
7 1.4459
8 1.4459
9 1.4459
10 1.4447
11 1.4443
12 1.4439
13 1.4439
14 1.4438
15 1.4438
16 1.4436
17 1.4436
18 1.4436
19 1.4436
20 1.4436
21 1.4436
22 1.4436
23 1.4436
24 1.4434
25 1.4433
26 1.4433
27 1.4432
28 1.4432
29 1.4431
30 1.4431
31 1.443
32 1.443
33 1.443
34 1.443
35 1.443
36 1.4429
37 1.4429
38 1.4429
39 1.4429
40 1.4429
41 1.4429
42 1.4429
43 1.4429
44 1.4428
45 1.4428
46 1.4428
47 1.4428
48 1.4428
49 1.4428
50 1.4428
51 1.4428
52 1.4428
53 1.4428
54 1.4428
55 1.4428
56 1.4428
57 1.4428
58 1.4427
59 1.4427
60 1.4427
61 1.4427
62 1.4427
63 1.4427
64 1.4427
65 1.4427
66 1.4427
67 1.4427
68 1.4427
69 1.4427
70 1.4427
71 1.4427
72 1.4427
73 1.4427
74 1.4427
75 1.4427
76 1.4427
77 1.4427
78 1.4427
79 1.4427
80 1.4427
81 1.4427
82 1.4427
83 1.4427
84 1.4427
85 1.4427
86 1.4427
87 1.4427
88 1.4427
89 1.4427
90 1.4427
91 1.4427
92 1.4427
93 1.4426
94 1.4426
95 1.4426
96 1.4426
97 1.4426
98 1.4426
99 1.4426
100 1.4426


==> data/dh/hard/Psi_mu_020_sigma_03.dat <==
1 1.4476
2 1.446
3 1.4447
4 1.4446
5 1.444
6 1.4439
7 1.4437
8 1.4436
9 1.4436
10 1.4435
11 1.4434
12 1.4433
13 1.4432
14 1.4432
15 1.4431
16 1.4431
17 1.4431
18 1.443
19 1.443
20 1.443
21 1.443
22 1.4429
23 1.4429
24 1.4429
25 1.4429
26 1.4429
27 1.4429
28 1.4429
29 1.4429
30 1.4428
31 1.4428
32 1.4428
33 1.4428
34 1.4428
35 1.4428
36 1.4428
37 1.4428
38 1.4428
39 1.4428
40 1.4428
41 1.4428
42 1.4428
43 1.4428
44 1.4427
45 1.4427
46 1.4427
47 1.4427
48 1.4427
49 1.4427
50 1.4427
51 1.4427
52 1.4427
53 1.4427
54 1.4427
55 1.4427
56 1.4427
57 1.4427
58 1.4427
59 1.4427
60 1.4427
61 1.4427
62 1.4427
63 1.4427
64 1.4427
65 1.4427
66 1.4427
67 1.4427
68 1.4427
69 1.4427
70 1.4427
71 1.4427
72 1.4427
73 1.4427
74 1.4427
75 1.4427
76 1.4427
77 1.4427
78 1.4427
79 1.4426
80 1.4426
81 1.4426
82 1.4426
83 1.4426
84 1.4426
85 1.4426
86 1.4426
87 1.4426
88 1.4426
89 1.4426
90 1.4426
91 1.4426
92 1.4426
93 1.4426
94 1.4426
95 1.4426
96 1.4426
97 1.4426
98 1.4426
99 1.4426
100 1.4426


==> data/dh/hard/Psi_mu_020_sigma_05.dat <==
1 1.4476
2 1.446
3 1.4447
4 1.4446
5 1.444
6 1.4439
7 1.4437
8 1.4435
9 1.4434
10 1.4433
11 1.4432
12 1.4432
13 1.4431
14 1.4431
15 1.4431
16 1.443
17 1.443
18 1.443
19 1.443
20 1.443
21 1.4429
22 1.4429
23 1.4429
24 1.4429
25 1.4429
26 1.4429
27 1.4429
28 1.4428
29 1.4428
30 1.4428
31 1.4428
32 1.4428
33 1.4428
34 1.4428
35 1.4428
36 1.4428
37 1.4428
38 1.4428
39 1.4428
40 1.4428
41 1.4428
42 1.4427
43 1.4427
44 1.4427
45 1.4427
46 1.4427
47 1.4427
48 1.4427
49 1.4427
50 1.4427
51 1.4427
52 1.4427
53 1.4427
54 1.4427
55 1.4427
56 1.4427
57 1.4427
58 1.4427
59 1.4427
60 1.4427
61 1.4427
62 1.4427
63 1.4427
64 1.4427
65 1.4427
66 1.4427
67 1.4427
68 1.4427
69 1.4427
70 1.4427
71 1.4427
72 1.4427
73 1.4427
74 1.4427
75 1.4427
76 1.4427
77 1.4426
78 1.4426
79 1.4426
80 1.4426
81 1.4426
82 1.4426
83 1.4426
84 1.4426
85 1.4426
86 1.4426
87 1.4426
88 1.4426
89 1.4426
90 1.4426
91 1.4426
92 1.4426
93 1.4426
94 1.4426
95 1.4426
96 1.4426
97 1.4426
98 1.4426
99 1.4426
100 1.4426


==> data/dh/hard/Psi_mu_020_sigma_07.dat <==
1 1.4476
2 1.446
3 1.4447
4 1.444
5 1.4437
6 1.4435
7 1.4434
8 1.4433
9 1.4432
10 1.4432
11 1.4431
12 1.4431
13 1.4431
14 1.443
15 1.443
16 1.443
17 1.443
18 1.443
19 1.4429
20 1.4429
21 1.4429
22 1.4429
23 1.4429
24 1.4429
25 1.4429
26 1.4428
27 1.4428
28 1.4428
29 1.4428
30 1.4428
31 1.4428
32 1.4428
33 1.4428
34 1.4428
35 1.4428
36 1.4428
37 1.4428
38 1.4428
39 1.4428
40 1.4428
41 1.4427
42 1.4427
43 1.4427
44 1.4427
45 1.4427
46 1.4427
47 1.4427
48 1.4427
49 1.4427
50 1.4427
51 1.4427
52 1.4427
53 1.4427
54 1.4427
55 1.4427
56 1.4427
57 1.4427
58 1.4427
59 1.4427
60 1.4427
61 1.4427
62 1.4427
63 1.4427
64 1.4427
65 1.4427
66 1.4427
67 1.4427
68 1.4427
69 1.4427
70 1.4427
71 1.4427
72 1.4427
73 1.4427
74 1.4427
75 1.4426
76 1.4426
77 1.4426
78 1.4426
79 1.4426
80 1.4426
81 1.4426
82 1.4426
83 1.4426
84 1.4426
85 1.4426
86 1.4426
87 1.4426
88 1.4426
89 1.4426
90 1.4426
91 1.4426
92 1.4426
93 1.4426
94 1.4426
95 1.4426
96 1.4426
97 1.4426
98 1.4426
99 1.4426
100 1.4426


==> data/dh/hard/Psi_mu_020_sigma_09.dat <==
1 1.4476
2 1.4455
3 1.4444
4 1.4441
5 1.4438
6 1.4436
7 1.4434
8 1.4433
9 1.4433
10 1.4432
11 1.4432
12 1.4431
13 1.4431
14 1.443
15 1.443
16 1.443
17 1.443
18 1.443
19 1.4429
20 1.4429
21 1.4429
22 1.4429
23 1.4429
24 1.4429
25 1.4429
26 1.4429
27 1.4428
28 1.4428
29 1.4428
30 1.4428
31 1.4428
32 1.4428
33 1.4428
34 1.4428
35 1.4428
36 1.4428
37 1.4428
38 1.4428
39 1.4428
40 1.4428
41 1.4427
42 1.4427
43 1.4427
44 1.4427
45 1.4427
46 1.4427
47 1.4427
48 1.4427
49 1.4427
50 1.4427
51 1.4427
52 1.4427
53 1.4427
54 1.4427
55 1.4427
56 1.4427
57 1.4427
58 1.4427
59 1.4427
60 1.4427
61 1.4427
62 1.4427
63 1.4427
64 1.4427
65 1.4427
66 1.4427
67 1.4427
68 1.4427
69 1.4427
70 1.4427
71 1.4427
72 1.4427
73 1.4427
74 1.4427
75 1.4427
76 1.4426
77 1.4426
78 1.4426
79 1.4426
80 1.4426
81 1.4426
82 1.4426
83 1.4426
84 1.4426
85 1.4426
86 1.4426
87 1.4426
88 1.4426
89 1.4426
90 1.4426
91 1.4426
92 1.4426
93 1.4426
94 1.4426
95 1.4426
96 1.4426
97 1.4426
98 1.4426
99 1.4426
100 1.4426


==> data/dh/soft/Psi_iter_thresh.dat <==
1 0.52516
2 0.48914
3 0.47121
4 0.46132
5 0.45536
6 0.45148
7 0.44879
8 0.44681
9 0.44528
10 0.44407
11 0.44307
12 0.44224
13 0.44153
14 0.44091
15 0.44037
16 0.43989
17 0.43947
18 0.43908
19 0.43873
20 0.4384
21 0.43811
22 0.43783
23 0.43757
24 0.43733
25 0.4371
26 0.43689
27 0.43668
28 0.43649
29 0.43631
30 0.43614
31 0.43598
32 0.43582
33 0.43568
34 0.43554
35 0.43541
36 0.43529
37 0.43517
38 0.43506
39 0.43495
40 0.43485
41 0.43475
42 0.43465
43 0.43456
44 0.43447
45 0.43438
46 0.4343
47 0.43421
48 0.43414
49 0.43406
50 0.43398
51 0.43391
52 0.43384
53 0.43378
54 0.43371
55 0.43365
56 0.43358
57 0.43352
58 0.43346
59 0.4334
60 0.43335
61 0.43329
62 0.43324
63 0.43319
64 0.43314
65 0.43309
66 0.43304
67 0.433
68 0.43295
69 0.43291
70 0.43287
71 0.43283
72 0.43278
73 0.43275
74 0.43271
75 0.43267
76 0.43263
77 0.43259
78 0.43256
79 0.43252
80 0.43249
81 0.43245
82 0.43242
83 0.43238
84 0.43235
85 0.43232
86 0.43228
87 0.43225
88 0.43222
89 0.43219
90 0.43216
91 0.43213
92 0.4321
93 0.43207
94 0.43204
95 0.43202
96 0.43199
97 0.43196
98 0.43194
99 0.43191
100 0.43188
101 0.43186
102 0.43183
103 0.43181
104 0.43178
105 0.43176
106 0.43173
107 0.43171
108 0.43169
109 0.43166
110 0.43164
111 0.43162
112 0.43159
113 0.43157
114 0.43155
115 0.43153
116 0.43151
117 0.43149
118 0.43147
119 0.43145
120 0.43143


==> data/dh/soft/Psi_mu_005_sigma_01.dat <==
1 1.449
2 1.4471
3 1.4462
4 1.4456
5 1.4452
6 1.445
7 1.4448
8 1.4447
9 1.4446
10 1.4445
11 1.4444
12 1.4443
13 1.4443
14 1.4442
15 1.4442
16 1.4442
17 1.4442
18 1.4441
19 1.4441
20 1.4441
21 1.4441
22 1.4441
23 1.444
24 1.444
25 1.444
26 1.4439
27 1.4438
28 1.4437
29 1.4437
30 1.4436
31 1.4436
32 1.4435
33 1.4435
34 1.4435
35 1.4435
36 1.4435
37 1.4434
38 1.4434
39 1.4434
40 1.4434
41 1.4434
42 1.4434
43 1.4434
44 1.4434
45 1.4434
46 1.4434
47 1.4433
48 1.4433
49 1.4433
50 1.4433
51 1.4433
52 1.4433
53 1.4433
54 1.4433
55 1.4433
56 1.4433
57 1.4433
58 1.4433
59 1.4433
60 1.4433
61 1.4433
62 1.4433
63 1.4433
64 1.4433
65 1.4433
66 1.4433
67 1.4433
68 1.4432
69 1.4432
70 1.4432
71 1.4432
72 1.4432
73 1.4432
74 1.4432
75 1.4432
76 1.4432
77 1.4432
78 1.4432
79 1.4432
80 1.4432
81 1.4431
82 1.4431
83 1.4431
84 1.4431
85 1.4431
86 1.4431
87 1.4431
88 1.4431
89 1.4431
90 1.4431
91 1.4431
92 1.4431
93 1.4431
94 1.4431
95 1.4431
96 1.4431
97 1.4431
98 1.4431
99 1.4431
100 1.4431


==> data/dh/soft/Psi_mu_005_sigma_03.dat <==
1 1.449
2 1.4471
3 1.4462
4 1.4456
5 1.4452
6 1.445
7 1.4448
8 1.4447
9 1.4446
10 1.4445
11 1.4444
12 1.4443
13 1.4442
14 1.444
15 1.4439
16 1.4438
17 1.4438
18 1.4437
19 1.4437
20 1.4437
21 1.4436
22 1.4436
23 1.4436
24 1.4436
25 1.4435
26 1.4435
27 1.4435
28 1.4435
29 1.4435
30 1.4435
31 1.4435
32 1.4434
33 1.4434
34 1.4434
35 1.4434
36 1.4434
37 1.4433
38 1.4433
39 1.4433
40 1.4433
41 1.4433
42 1.4433
43 1.4433
44 1.4433
45 1.4432
46 1.4432
47 1.4432
48 1.4432
49 1.4432
50 1.4432
51 1.4432
52 1.4432
53 1.4432
54 1.4432
55 1.4432
56 1.4432
57 1.4432
58 1.4432
59 1.4432
60 1.4431
61 1.4431
62 1.4431
63 1.4431
64 1.4431
65 1.4431
66 1.4431
67 1.4431
68 1.4431
69 1.4431
70 1.4431
71 1.4431
72 1.4431
73 1.4431
74 1.4431
75 1.4431
76 1.4431
77 1.4431
78 1.4431
79 1.4431
80 1.4431
81 1.4431
82 1.4431
83 1.443
84 1.443
85 1.443
86 1.443
87 1.443
88 1.443
89 1.443
90 1.443
91 1.443
92 1.443
93 1.443
94 1.443
95 1.443
96 1.443
97 1.443
98 1.443
99 1.443
100 1.443


==> data/dh/soft/Psi_mu_005_sigma_05.dat <==
1 1.449
2 1.4471
3 1.4462
4 1.4456
5 1.4452
6 1.445
7 1.4448
8 1.4445
9 1.4443
10 1.4442
11 1.4441
12 1.444
13 1.4439
14 1.4439
15 1.4438
16 1.4438
17 1.4437
18 1.4437
19 1.4437
20 1.4436
21 1.4436
22 1.4435
23 1.4435
24 1.4435
25 1.4435
26 1.4434
27 1.4434
28 1.4434
29 1.4434
30 1.4434
31 1.4434
32 1.4434
33 1.4433
34 1.4433
35 1.4433
36 1.4433
37 1.4433
38 1.4433
39 1.4433
40 1.4432
41 1.4432
42 1.4432
43 1.4432
44 1.4432
45 1.4432
46 1.4432
47 1.4432
48 1.4432
49 1.4432
50 1.4432
51 1.4432
52 1.4431
53 1.4431
54 1.4431
55 1.4431
56 1.4431
57 1.4431
58 1.4431
59 1.4431
60 1.4431
61 1.4431
62 1.4431
63 1.4431
64 1.4431
65 1.4431
66 1.4431
67 1.4431
68 1.4431
69 1.4431
70 1.443
71 1.443
72 1.443
73 1.443
74 1.443
75 1.443
76 1.443
77 1.443
78 1.443
79 1.443
80 1.443
81 1.443
82 1.443
83 1.443
84 1.443
85 1.443
86 1.443
87 1.443
88 1.443
89 1.443
90 1.443
91 1.443
92 1.443
93 1.443
94 1.443
95 1.443
96 1.443
97 1.443
98 1.443
99 1.443
100 1.443


==> data/dh/soft/Psi_mu_005_sigma_07.dat <==
1 1.449
2 1.4471
3 1.4462
4 1.4456
5 1.4452
6 1.4448
7 1.4446
8 1.4444
9 1.4442
10 1.4441
11 1.4441
12 1.444
13 1.4439
14 1.4438
15 1.4438
16 1.4437
17 1.4437
18 1.4436
19 1.4436
20 1.4436
21 1.4435
22 1.4435
23 1.4435
24 1.4435
25 1.4434
26 1.4434
27 1.4434
28 1.4434
29 1.4434
30 1.4433
31 1.4433
32 1.4433
33 1.4433
34 1.4433
35 1.4433
36 1.4433
37 1.4432
38 1.4432
39 1.4432
40 1.4432
41 1.4432
42 1.4432
43 1.4432
44 1.4432
45 1.4432
46 1.4432
47 1.4432
48 1.4431
49 1.4431
50 1.4431
51 1.4431
52 1.4431
53 1.4431
54 1.4431
55 1.4431
56 1.4431
57 1.4431
58 1.4431
59 1.4431
60 1.4431
61 1.4431
62 1.4431
63 1.4431
64 1.443
65 1.443
66 1.443
67 1.443
68 1.443
69 1.443
70 1.443
71 1.443
72 1.443
73 1.443
74 1.443
75 1.443
76 1.443
77 1.443
78 1.443
79 1.443
80 1.443
81 1.443
82 1.443
83 1.443
84 1.443
85 1.443
86 1.443
87 1.443
88 1.443
89 1.443
90 1.443
91 1.4429
92 1.4429
93 1.4429
94 1.4429
95 1.4429
96 1.4429
97 1.4429
98 1.4429
99 1.4429
100 1.4429


==> data/dh/soft/Psi_mu_005_sigma_09.dat <==
1 0.48914
2 0.47227
3 0.46185
4 0.45596
5 0.45181
6 0.44911
7 0.447
8 0.44547
9 0.44418
10 0.44319
11 0.44231
12 0.44161
13 0.44103
14 0.44046
15 0.43998
16 0.43954
17 0.43915
18 0.43878
19 0.43846
20 0.43819
21 0.4379
22 0.43764
23 0.43742
24 0.43718
25 0.43697
26 0.43677
27 0.43657
28 0.43639
29 0.43622
30 0.43606
31 0.43589
32 0.43575
33 0.43561
34 0.43548
35 0.43535
36 0.43524
37 0.43512
38 0.43501
39 0.43491
40 0.43481
41 0.43471
42 0.43462
43 0.43452
44 0.43444
45 0.43435
46 0.43427
47 0.43419
48 0.43412
49 0.43404
50 0.43397
51 0.4339
52 0.43384
53 0.43377
54 0.43371
55 0.43365
56 0.43359
57 0.43353
58 0.43347
59 0.43341
60 0.43336
61 0.43331
62 0.43326
63 0.4332
64 0.43316
65 0.43311
66 0.43306
67 0.43302
68 0.43297
69 0.43293
70 0.43289
71 0.43285
72 0.43281
73 0.43277
74 0.43273
75 0.4327
76 0.43266
77 0.43262
78 0.43259
79 0.43255
80 0.43252
81 0.43248
82 0.43245
83 0.43242
84 0.43238
85 0.43235
86 0.43232
87 0.43229
88 0.43226
89 0.43223
90 0.4322
91 0.43217
92 0.43214
93 0.43211
94 0.43208
95 0.43206
96 0.43203
97 0.432
98 0.43198
99 0.43195
100 0.43193
101 0.4319
102 0.43188
103 0.43185
104 0.43183
105 0.4318
106 0.43178
107 0.43175
108 0.43173
109 0.43171
110 0.43168
111 0.43166
112 0.43164
113 0.43162
114 0.4316
115 0.43158
116 0.43156
117 0.43154
118 0.43151
119 0.43149
120 0.43147


==> data/dh/soft/Psi_mu_010_sigma_01.dat <==
1 1.449
2 1.4472
3 1.4464
4 1.4459
5 1.4456
6 1.4454
7 1.4452
8 1.4451
9 1.445
10 1.445
11 1.4449
12 1.4449
13 1.4449
14 1.4445
15 1.4443
16 1.4441
17 1.4441
18 1.444
19 1.4439
20 1.4439
21 1.4439
22 1.4438
23 1.4438
24 1.4438
25 1.4438
26 1.4438
27 1.4438
28 1.4438
29 1.4437
30 1.4437
31 1.4437
32 1.4437
33 1.4436
34 1.4436
35 1.4435
36 1.4435
37 1.4435
38 1.4435
39 1.4435
40 1.4435
41 1.4435
42 1.4434
43 1.4434
44 1.4434
45 1.4434
46 1.4434
47 1.4434
48 1.4434
49 1.4434
50 1.4434
51 1.4434
52 1.4434
53 1.4434
54 1.4433
55 1.4433
56 1.4433
57 1.4433
58 1.4433
59 1.4433
60 1.4433
61 1.4433
62 1.4433
63 1.4433
64 1.4433
65 1.4433
66 1.4433
67 1.4433
68 1.4433
69 1.4433
70 1.4433
71 1.4433
72 1.4433
73 1.4432
74 1.4432
75 1.4432
76 1.4432
77 1.4432
78 1.4432
79 1.4432
80 1.4432
81 1.4432
82 1.4432
83 1.4432
84 1.4432
85 1.4432
86 1.4432
87 1.4432
88 1.4432
89 1.4432
90 1.4432
91 1.4432
92 1.4432
93 1.4432
94 1.4431
95 1.4431
96 1.4431
97 1.4431
98 1.4431
99 1.4431
100 1.4431


==> data/dh/soft/Psi_mu_010_sigma_03.dat <==
1 1.449
2 1.4472
3 1.4464
4 1.4459
5 1.4456
6 1.4454
7 1.4449
8 1.4446
9 1.4444
10 1.4443
11 1.4442
12 1.4441
13 1.4441
14 1.444
15 1.444
16 1.4439
17 1.4438
18 1.4438
19 1.4437
20 1.4437
21 1.4437
22 1.4436
23 1.4436
24 1.4436
25 1.4436
26 1.4436
27 1.4435
28 1.4435
29 1.4435
30 1.4435
31 1.4434
32 1.4434
33 1.4434
34 1.4434
35 1.4434
36 1.4434
37 1.4434
38 1.4434
39 1.4433
40 1.4433
41 1.4433
42 1.4433
43 1.4433
44 1.4433
45 1.4433
46 1.4433
47 1.4433
48 1.4433
49 1.4432
50 1.4432
51 1.4432
52 1.4432
53 1.4432
54 1.4432
55 1.4432
56 1.4432
57 1.4432
58 1.4432
59 1.4432
60 1.4432
61 1.4432
62 1.4432
63 1.4431
64 1.4431
65 1.4431
66 1.4431
67 1.4431
68 1.4431
69 1.4431
70 1.4431
71 1.4431
72 1.4431
73 1.4431
74 1.4431
75 1.4431
76 1.4431
77 1.4431
78 1.4431
79 1.4431
80 1.4431
81 1.4431
82 1.4431
83 1.4431
84 1.4431
85 1.4431
86 1.443
87 1.443
88 1.443
89 1.443
90 1.443
91 1.443
92 1.443
93 1.443
94 1.443
95 1.443
96 1.443
97 1.443
98 1.443
99 1.443
100 1.443


==> data/dh/soft/Psi_mu_010_sigma_05.dat <==
1 1.449
2 1.4472
3 1.4464
4 1.4459
5 1.4452
6 1.4449
7 1.4446
8 1.4445
9 1.4444
10 1.4442
11 1.4441
12 1.444
13 1.4439
14 1.4439
15 1.4438
16 1.4438
17 1.4437
18 1.4437
19 1.4436
20 1.4436
21 1.4436
22 1.4436
23 1.4435
24 1.4435
25 1.4435
26 1.4435
27 1.4435
28 1.4434
29 1.4434
30 1.4434
31 1.4434
32 1.4434
33 1.4433
34 1.4433
35 1.4433
36 1.4433
37 1.4433
38 1.4433
39 1.4433
40 1.4433
41 1.4433
42 1.4432
43 1.4432
44 1.4432
45 1.4432
46 1.4432
47 1.4432
48 1.4432
49 1.4432
50 1.4432
51 1.4432
52 1.4432
53 1.4432
54 1.4432
55 1.4431
56 1.4431
57 1.4431
58 1.4431
59 1.4431
60 1.4431
61 1.4431
62 1.4431
63 1.4431
64 1.4431
65 1.4431
66 1.4431
67 1.4431
68 1.4431
69 1.4431
70 1.4431
71 1.4431
72 1.4431
73 1.4431
74 1.443
75 1.443
76 1.443
77 1.443
78 1.443
79 1.443
80 1.443
81 1.443
82 1.443
83 1.443
84 1.443
85 1.443
86 1.443
87 1.443
88 1.443
89 1.443
90 1.443
91 1.443
92 1.443
93 1.443
94 1.443
95 1.443
96 1.443
97 1.443
98 1.443
99 1.443
100 1.443


==> data/dh/soft/Psi_mu_010_sigma_07.dat <==
1 1.449
2 1.4472
3 1.4464
4 1.4455
5 1.4451
6 1.4448
7 1.4445
8 1.4444
9 1.4442
10 1.4441
11 1.444
12 1.4439
13 1.4439
14 1.4438
15 1.4438
16 1.4437
17 1.4437
18 1.4436
19 1.4436
20 1.4436
21 1.4436
22 1.4435
23 1.4435
24 1.4435
25 1.4435
26 1.4434
27 1.4434
28 1.4434
29 1.4434
30 1.4434
31 1.4433
32 1.4433
33 1.4433
34 1.4433
35 1.4433
36 1.4433
37 1.4433
38 1.4433
39 1.4432
40 1.4432
41 1.4432
42 1.4432
43 1.4432
44 1.4432
45 1.4432
46 1.4432
47 1.4432
48 1.4432
49 1.4432
50 1.4431
51 1.4431
52 1.4431
53 1.4431
54 1.4431
55 1.4431
56 1.4431
57 1.4431
58 1.4431
59 1.4431
60 1.4431
61 1.4431
62 1.4431
63 1.4431
64 1.4431
65 1.4431
66 1.443
67 1.443
68 1.443
69 1.443
70 1.443
71 1.443
72 1.443
73 1.443
74 1.443
75 1.443
76 1.443
77 1.443
78 1.443
79 1.443
80 1.443
81 1.443
82 1.443
83 1.443
84 1.443
85 1.443
86 1.443
87 1.443
88 1.443
89 1.443
90 1.443
91 1.443
92 1.443
93 1.4429
94 1.4429
95 1.4429
96 1.4429
97 1.4429
98 1.4429
99 1.4429
100 1.4429


==> data/dh/soft/Psi_mu_010_sigma_09.dat <==
1 1.449
2 1.4472
3 1.4461
4 1.4454
5 1.4449
6 1.4447
7 1.4444
8 1.4443
9 1.4442
10 1.4441
11 1.444
12 1.4439
13 1.4438
14 1.4438
15 1.4437
16 1.4437
17 1.4436
18 1.4436
19 1.4436
20 1.4435
21 1.4435
22 1.4435
23 1.4435
24 1.4434
25 1.4434
26 1.4434
27 1.4434
28 1.4434
29 1.4433
30 1.4433
31 1.4433
32 1.4433
33 1.4433
34 1.4433
35 1.4433
36 1.4432
37 1.4432
38 1.4432
39 1.4432
40 1.4432
41 1.4432
42 1.4432
43 1.4432
44 1.4432
45 1.4432
46 1.4431
47 1.4431
48 1.4431
49 1.4431
50 1.4431
51 1.4431
52 1.4431
53 1.4431
54 1.4431
55 1.4431
56 1.4431
57 1.4431
58 1.4431
59 1.4431
60 1.443
61 1.443
62 1.443
63 1.443
64 1.443
65 1.443
66 1.443
67 1.443
68 1.443
69 1.443
70 1.443
71 1.443
72 1.443
73 1.443
74 1.443
75 1.443
76 1.443
77 1.443
78 1.443
79 1.443
80 1.443
81 1.443
82 1.443
83 1.4429
84 1.4429
85 1.4429
86 1.4429
87 1.4429
88 1.4429
89 1.4429
90 1.4429
91 1.4429
92 1.4429
93 1.4429
94 1.4429
95 1.4429
96 1.4429
97 1.4429
98 1.4429
99 1.4429
100 1.4429


==> data/dh/soft/Psi_mu_020_sigma_01.dat <==
1 1.449
2 1.4475
3 1.4468
4 1.4465
5 1.4463
6 1.4462
7 1.4454
8 1.445
9 1.4448
10 1.4447
11 1.4446
12 1.4445
13 1.4445
14 1.4445
15 1.4443
16 1.4441
17 1.4441
18 1.444
19 1.444
20 1.444
21 1.4439
22 1.4439
23 1.4439
24 1.4438
25 1.4438
26 1.4437
27 1.4437
28 1.4437
29 1.4437
30 1.4437
31 1.4437
32 1.4437
33 1.4436
34 1.4436
35 1.4436
36 1.4436
37 1.4435
38 1.4435
39 1.4435
40 1.4435
41 1.4435
42 1.4435
43 1.4435
44 1.4435
45 1.4434
46 1.4434
47 1.4434
48 1.4434
49 1.4434
50 1.4434
51 1.4434
52 1.4434
53 1.4434
54 1.4434
55 1.4434
56 1.4433
57 1.4433
58 1.4433
59 1.4433
60 1.4433
61 1.4433
62 1.4433
63 1.4433
64 1.4433
65 1.4433
66 1.4433
67 1.4433
68 1.4433
69 1.4433
70 1.4433
71 1.4432
72 1.4432
73 1.4432
74 1.4432
75 1.4432
76 1.4432
77 1.4432
78 1.4432
79 1.4432
80 1.4432
81 1.4432
82 1.4432
83 1.4432
84 1.4432
85 1.4432
86 1.4432
87 1.4432
88 1.4432
89 1.4432
90 1.4432
91 1.4432
92 1.4432
93 1.4432
94 1.4432
95 1.4432
96 1.4431
97 1.4431
98 1.4431
99 1.4431
100 1.4431


==> data/dh/soft/Psi_mu_020_sigma_03.dat <==
1 1.449
2 1.4475
3 1.4468
4 1.4465
5 1.4456
6 1.4451
7 1.4449
8 1.4448
9 1.4445
10 1.4443
11 1.4442
12 1.4442
13 1.4441
14 1.444
15 1.4439
16 1.4439
17 1.4438
18 1.4438
19 1.4438
20 1.4437
21 1.4437
22 1.4437
23 1.4436
24 1.4436
25 1.4436
26 1.4436
27 1.4435
28 1.4435
29 1.4435
30 1.4435
31 1.4435
32 1.4434
33 1.4434
34 1.4434
35 1.4434
36 1.4434
37 1.4434
38 1.4434
39 1.4434
40 1.4433
41 1.4433
42 1.4433
43 1.4433
44 1.4433
45 1.4433
46 1.4433
47 1.4433
48 1.4433
49 1.4433
50 1.4433
51 1.4432
52 1.4432
53 1.4432
54 1.4432
55 1.4432
56 1.4432
57 1.4432
58 1.4432
59 1.4432
60 1.4432
61 1.4432
62 1.4432
63 1.4432
64 1.4432
65 1.4432
66 1.4432
67 1.4431
68 1.4431
69 1.4431
70 1.4431
71 1.4431
72 1.4431
73 1.4431
74 1.4431
75 1.4431
76 1.4431
77 1.4431
78 1.4431
79 1.4431
80 1.4431
81 1.4431
82 1.4431
83 1.4431
84 1.4431
85 1.4431
86 1.4431
87 1.4431
88 1.4431
89 1.4431
90 1.443
91 1.443
92 1.443
93 1.443
94 1.443
95 1.443
96 1.443
97 1.443
98 1.443
99 1.443
100 1.443


==> data/dh/soft/Psi_mu_020_sigma_05.dat <==
1 1.449
2 1.4475
3 1.4468
4 1.4458
5 1.4453
6 1.4451
7 1.4447
8 1.4445
9 1.4444
10 1.4442
11 1.4441
12 1.444
13 1.4439
14 1.4439
15 1.4438
16 1.4438
17 1.4437
18 1.4437
19 1.4437
20 1.4436
21 1.4436
22 1.4436
23 1.4435
24 1.4435
25 1.4435
26 1.4435
27 1.4435
28 1.4434
29 1.4434
30 1.4434
31 1.4434
32 1.4434
33 1.4434
34 1.4433
35 1.4433
36 1.4433
37 1.4433
38 1.4433
39 1.4433
40 1.4433
41 1.4433
42 1.4433
43 1.4432
44 1.4432
45 1.4432
46 1.4432
47 1.4432
48 1.4432
49 1.4432
50 1.4432
51 1.4432
52 1.4432
53 1.4432
54 1.4432
55 1.4432
56 1.4431
57 1.4431
58 1.4431
59 1.4431
60 1.4431
61 1.4431
62 1.4431
63 1.4431
64 1.4431
65 1.4431
66 1.4431
67 1.4431
68 1.4431
69 1.4431
70 1.4431
71 1.4431
72 1.4431
73 1.4431
74 1.4431
75 1.443
76 1.443
77 1.443
78 1.443
79 1.443
80 1.443
81 1.443
82 1.443
83 1.443
84 1.443
85 1.443
86 1.443
87 1.443
88 1.443
89 1.443
90 1.443
91 1.443
92 1.443
93 1.443
94 1.443
95 1.443
96 1.443
97 1.443
98 1.443
99 1.443
100 1.443


==> data/dh/soft/Psi_mu_020_sigma_07.dat <==
1 1.449
2 1.4475
3 1.4462
4 1.4456
5 1.4451
6 1.4448
7 1.4445
8 1.4444
9 1.4442
10 1.4441
11 1.444
12 1.444
13 1.4439
14 1.4438
15 1.4438
16 1.4437
17 1.4437
18 1.4437
19 1.4436
20 1.4436
21 1.4436
22 1.4435
23 1.4435
24 1.4435
25 1.4435
26 1.4434
27 1.4434
28 1.4434
29 1.4434
30 1.4434
31 1.4433
32 1.4433
33 1.4433
34 1.4433
35 1.4433
36 1.4433
37 1.4433
38 1.4433
39 1.4432
40 1.4432
41 1.4432
42 1.4432
43 1.4432
44 1.4432
45 1.4432
46 1.4432
47 1.4432
48 1.4432
49 1.4431
50 1.4431
51 1.4431
52 1.4431
53 1.4431
54 1.4431
55 1.4431
56 1.4431
57 1.4431
58 1.4431
59 1.4431
60 1.4431
61 1.4431
62 1.4431
63 1.4431
64 1.4431
65 1.443
66 1.443
67 1.443
68 1.443
69 1.443
70 1.443
71 1.443
72 1.443
73 1.443
74 1.443
75 1.443
76 1.443
77 1.443
78 1.443
79 1.443
80 1.443
81 1.443
82 1.443
83 1.443
84 1.443
85 1.443
86 1.443
87 1.443
88 1.443
89 1.443
90 1.443
91 1.4429
92 1.4429
93 1.4429
94 1.4429
95 1.4429
96 1.4429
97 1.4429
98 1.4429
99 1.4429
100 1.4429


==> data/dh/soft/Psi_mu_020_sigma_09.dat <==
1 1.4614
2 1.4594
3 1.4583
4 1.4577
5 1.4573
6 1.457
7 1.4568
8 1.4566
9 1.4565
10 1.4564
11 1.4563
12 1.4562
13 1.4562
14 1.4561
15 1.4561
16 1.456
17 1.456
18 1.456
19 1.4559
20 1.4559
21 1.4559
22 1.4558
23 1.4558
24 1.4558
25 1.4558
26 1.4557
27 1.4557
28 1.4557
29 1.4557
30 1.4557
31 1.4557
32 1.4556
33 1.4556
34 1.4556
35 1.4556
36 1.4556
37 1.4556
38 1.4556
39 1.4556
40 1.4555
41 1.4555
42 1.4555
43 1.4555
44 1.4555
45 1.4555
46 1.4555
47 1.4555
48 1.4555
49 1.4555
50 1.4555
51 1.4554
52 1.4554
53 1.4554
54 1.4554
55 1.4554
56 1.4554
57 1.4554
58 1.4554
59 1.4554
60 1.4554
61 1.4554
62 1.4554
63 1.4554
64 1.4554
65 1.4554
66 1.4554
67 1.4554
68 1.4553
69 1.4553
70 1.4553
71 1.4553
72 1.4553
73 1.4553
74 1.4553
75 1.4553
76 1.4553
77 1.4553
78 1.4553
79 1.4553
80 1.4553
81 1.4553
82 1.4553
83 1.4553
84 1.4553
85 1.4553
86 1.4553
87 1.4553
88 1.4553
89 1.4553
90 1.4553
91 1.4553
92 1.4553
93 1.4553
94 1.4553
95 1.4553
96 1.4553
97 1.4552
98 1.4552
99 1.4552
100 1.4552


==> data/smoothing/hard/Psi_iter_thresh.dat <==
0.1 377.48
0.2 153.72
0.3 77.75
0.4 43.5
0.5 26.45
0.6 16.81
0.7 12.97
0.8 11.76
0.9 8.54
1 8.07
1.1 6
1.2 5.77
1.3 5.4
1.4 5.25
1.5 3.98
1.6 3.88
1.7 3.79
1.8 3.68
1.9 3.62
2 3.4
2.1 3.34
2.2 3.28
2.3 3.22
2.4 3.17
2.5 3.11
2.6 3.06
2.7 3.01
2.8 2.97
2.9 2.93
3 2.87
3.1 2.84
3.2 2.57
3.3 2.52
3.4 2.5
3.5 2.39
3.6 2.37
3.7 2.35
3.8 2.3
3.9 2.28
4 2.26
4.1 2.24
4.2 2.14
4.3 2.12
4.4 2.1
4.5 2
4.6 1.98
4.7 1.97
4.8 1.94
4.9 1.93
5 1.91
5.1 1.9
5.2 1.85
5.3 1.84
5.4 1.83
5.5 1.81
5.6 1.8
5.7 1.79
5.8 1.79
5.9 1.76
6 1.75
6.1 1.74
6.2 1.71
6.3 1.71
6.4 1.7
6.5 1.69
6.6 1.69
6.7 1.67
6.8 1.67
6.9 1.67
7 1.66
7.1 1.66
7.2 1.65
7.3 1.58
7.4 1.57
7.5 1.57
7.6 1.56
7.7 1.56
7.8 1.56
7.9 1.56
8 1.55
8.1 1.55
8.2 1.55
8.3 1.54
8.4 1.54
8.5 1.5
8.6 1.5
8.7 1.49
8.8 1.49
8.9 1.49
9 1.49
9.1 1.48
9.2 1.48
9.3 1.48
9.4 1.48
9.5 1.48
9.6 1.46
9.7 1.46
9.8 1.46
9.9 1.46
10 1.45
10.1 1.45
10.2 1.45
10.3 1.44
10.4 1.44
10.5 1.44
10.6 1.44
10.7 1.44
10.8 1.44
10.9 1.43
11 1.43
11.1 1.43
11.2 1.43
11.3 1.43
11.4 1.43
11.5 1.42
11.6 1.42
11.7 1.42
11.8 1.42
11.9 1.42
12 1.42
12.1 1.41
12.2 1.41
12.3 1.41
12.4 1.41
12.5 1.41
12.6 1.41
12.7 1.4
12.8 1.4
12.9 1.4
13 1.4
13.1 1.4
13.2 1.4
13.3 1.4
13.4 1.4
13.5 1.39
13.6 1.39
13.7 1.39
13.8 1.39
13.9 1.39
14 1.39
14.1 1.39
14.2 1.39
14.3 1.39
14.4 1.39
14.5 1.38
14.6 1.38
14.7 1.38
14.8 1.38
14.9 1.38
15 1.38
15.1 1.38
15.2 1.38
15.3 1.38
15.4 1.38
15.5 1.38
15.6 1.38
15.7 1.38
15.8 1.37
15.9 1.37
16 1.37
16.1 1.37
16.2 1.37
16.3 1.37
16.4 1.37
16.5 1.37
16.6 1.37
16.7 1.37
16.8 1.36
16.9 1.36
17 1.36
17.1 1.36
17.2 1.36
17.3 1.36
17.4 1.36
17.5 1.36
17.6 1.36
17.7 1.36
17.8 1.36
17.9 1.36
18 1.36
18.1 1.36
18.2 1.36
18.3 1.35
18.4 1.35
18.5 1.35
18.6 1.35
18.7 1.35
18.8 1.35
18.9 1.35
19 1.35
19.1 1.35
19.2 1.35
19.3 1.35
19.4 1.35
19.5 1.35
19.6 1.35
19.7 1.35
19.8 1.35
19.9 1.35
20 1.35
20.1 1.35
20.2 1.35
20.3 1.35
20.4 1.35
20.5 1.35
20.6 1.35
20.7 1.35
20.8 1.34
20.9 1.34
21 1.34
21.1 1.34
21.2 1.34
21.3 1.34
21.4 1.34
21.5 1.34
21.6 1.34
21.7 1.34
21.8 1.34
21.9 1.34
22 1.34
22.1 1.34
22.2 1.34
22.3 1.34
22.4 1.34
22.5 1.34
22.6 1.34
22.7 1.34
22.8 1.34
22.9 1.34
23 1.34
23.1 1.34
23.2 1.34
23.3 1.34
23.4 1.34
23.5 1.34
23.6 1.34
23.7 1.34
23.8 1.34
23.9 1.34
24 1.34
24.1 1.34
24.2 1.34
24.3 1.34
24.4 1.34
24.5 1.34
24.6 1.34
24.7 1.34
24.8 1.34
24.9 1.34
25 1.34
25.1 1.34
25.2 1.34
25.3 1.34
25.4 1.34
25.5 1.34
25.6 1.33
25.7 1.33
25.8 1.33
25.9 1.33
26 1.33
26.1 1.33
26.2 1.33
26.3 1.33
26.4 1.33
26.5 1.33
26.6 1.33
26.7 1.33
26.8 1.33
26.9 1.33
27 1.33
27.1 1.33
27.2 1.33
27.3 1.33
27.4 1.33
27.5 1.33
27.6 1.33
27.7 1.33
27.8 1.33
27.9 1.33
28 1.33
28.1 1.33
28.2 1.33
28.3 1.33
28.4 1.33
28.5 1.33
28.6 1.33
28.7 1.33
28.8 1.33
28.9 1.33
29 1.33
29.1 1.33
29.2 1.33
29.3 1.33
29.4 1.33
29.5 1.33
29.6 1.33
29.7 1.33
29.8 1.33
29.9 1.33
30 1.33
30.1 1.33
30.2 1.33
30.3 1.33
30.4 1.33
30.5 1.33
30.6 1.33
30.7 1.33
30.8 1.33
30.9 1.33
31 1.33
31.1 1.33
31.2 1.33
31.3 1.33
31.4 1.33
31.5 1.33
31.6 1.33
31.7 1.33
31.8 1.33
31.9 1.33
32 1.33
32.1 1.33
32.2 1.33
32.3 1.33
32.4 1.33
32.5 1.33
32.6 1.33
32.7 1.33
32.8 1.33
32.9 1.33
33 1.33
33.1 1.33
33.2 1.33
33.3 1.33
33.4 1.33
33.5 1.33
33.6 1.33
33.7 1.33
33.8 1.33
33.9 1.33
34 1.33
34.1 1.33
34.2 1.33
34.3 1.33
34.4 1.33
34.5 1.33
34.6 1.33
34.7 1.33
34.8 1.33
34.9 1.33
35 1.33
35.1 1.33
35.2 1.33
35.3 1.33
35.4 1.33
35.5 1.33
35.6 1.33
35.7 1.33
35.8 1.33
35.9 1.33
36 1.33
36.1 1.33
36.2 1.33
36.3 1.33
36.4 1.33
36.5 1.33
36.6 1.33
36.7 1.33
36.8 1.33
36.9 1.33
37 1.33
37.1 1.33
37.2 1.33
37.3 1.33
37.4 1.33
37.5 1.33
37.6 1.33
37.7 1.33
37.8 1.33
37.9 1.33
38 1.33
38.1 1.33
38.2 1.33
38.3 1.33
38.4 1.33
38.5 1.33
38.6 1.33
38.7 1.33
38.8 1.33
38.9 1.33
39 1.33
39.1 1.33
39.2 1.33
39.3 1.33
39.4 1.33
39.5 1.33
39.6 1.33
39.7 1.33
39.8 1.33
39.9 1.33
40 1.33
40.1 1.33
40.2 1.33
40.3 1.33
40.4 1.33
40.5 1.33
40.6 1.33
40.7 1.33
40.8 1.33
40.9 1.33
41 1.33
41.1 1.33
41.2 1.33
41.3 1.33
41.4 1.33
41.5 1.33
41.6 1.33
41.7 1.33
41.8 1.33
41.9 1.33
42 1.33
42.1 1.33
42.2 1.33
42.3 1.33
42.4 1.33
42.5 1.33
42.6 1.33
42.7 1.33
42.8 1.33
42.9 1.33
43 1.33
43.1 1.33
43.2 1.33
43.3 1.33
43.4 1.33
43.5 1.33
43.6 1.33
43.7 1.33
43.8 1.33
43.9 1.33
44 1.33
44.1 1.33
44.2 1.33
44.3 1.33
44.4 1.33
44.5 1.33
44.6 1.33
44.7 1.33
44.8 1.33
44.9 1.33
45 1.33
45.1 1.33
45.2 1.33
45.3 1.33
45.4 1.33
45.5 1.33
45.6 1.33
45.7 1.33
45.8 1.33
45.9 1.33
46 1.33
46.1 1.33
46.2 1.33
46.3 1.33
46.4 1.33
46.5 1.33
46.6 1.33
46.7 1.33
46.8 1.33
46.9 1.33
47 1.33
47.1 1.33
47.2 1.33
47.3 1.33
47.4 1.33
47.5 1.33
47.6 1.33
47.7 1.33
47.8 1.33
47.9 1.33
48 1.33
48.1 1.33
48.2 1.33
48.3 1.33
48.4 1.33
48.5 1.33
48.6 1.33
48.7 1.33
48.8 1.33
48.9 1.33
49 1.33
49.1 1.33
49.2 1.33
49.3 1.33
49.4 1.33
49.5 1.33
49.6 1.33
49.7 1.33
49.8 1.33
49.9 1.33
50 1.33
50.1 1.33
50.2 1.33
50.3 1.33
50.4 1.33
50.5 1.33
50.6 1.33
50.7 1.33
50.8 1.33
50.9 1.33
51 1.33
51.1 1.33
51.2 1.33
51.3 1.33
51.4 1.33
51.5 1.32
51.6 1.32
51.7 1.32
51.8 1.32
51.9 1.32
52 1.32
52.1 1.32
52.2 1.32
52.3 1.32
52.4 1.32
52.5 1.32
52.6 1.32
52.7 1.32
52.8 1.32
52.9 1.32
53 1.32
53.1 1.32
53.2 1.32
53.3 1.32
53.4 1.32
53.5 1.32
53.6 1.32
53.7 1.32
53.8 1.32
53.9 1.32
54 1.32
54.1 1.32
54.2 1.32
54.3 1.32
54.4 1.32
54.5 1.32
54.6 1.32
54.7 1.32
54.8 1.32
54.9 1.32
55 1.32
55.1 1.32
55.2 1.32
55.3 1.32
55.4 1.32
55.5 1.32
55.6 1.32
55.7 1.32
55.8 1.32
55.9 1.32
56 1.32
56.1 1.32
56.2 1.32
56.3 1.32
56.4 1.32
56.5 1.32
56.6 1.32
56.7 1.32
56.8 1.32
56.9 1.32
57 1.32
57.1 1.32
57.2 1.32
57.3 1.32
57.4 1.32
57.5 1.32
57.6 1.32
57.7 1.32
57.8 1.32
57.9 1.32
58 1.32
58.1 1.32
58.2 1.32
58.3 1.32
58.4 1.32
58.5 1.32
58.6 1.32
58.7 1.32
58.8 1.32
58.9 1.32
59 1.32
59.1 1.32
59.2 1.32
59.3 1.32
59.4 1.32
59.5 1.32
59.6 1.32
59.7 1.32
59.8 1.32
59.9 1.32
60 1.32
60.1 1.32
60.2 1.32
60.3 1.32
60.4 1.32
60.5 1.32
60.6 1.32
60.7 1.32
60.8 1.32
60.9 1.32
61 1.32
61.1 1.32
61.2 1.32
61.3 1.32
61.4 1.32
61.5 1.32
61.6 1.32
61.7 1.32
61.8 1.32
61.9 1.32
62 1.32
62.1 1.32
62.2 1.32
62.3 1.32
62.4 1.32
62.5 1.32
62.6 1.32
62.7 1.32
62.8 1.32
62.9 1.32
63 1.32
63.1 1.32
63.2 1.32
63.3 1.32
63.4 1.32
63.5 1.32
63.6 1.32
63.7 1.32
63.8 1.32
63.9 1.32
64 1.32
64.1 1.32
64.2 1.32
64.3 1.32
64.4 1.32
64.5 1.32
64.6 1.32
64.7 1.32
64.8 1.32
64.9 1.32
65 1.32
65.1 1.32
65.2 1.32
65.3 1.32
65.4 1.32
65.5 1.32
65.6 1.32
65.7 1.32
65.8 1.32
65.9 1.32
66 1.32
66.1 1.32
66.2 1.32
66.3 1.32
66.4 1.32
66.5 1.32
66.6 1.32
66.7 1.32
66.8 1.32
66.9 1.32
67 1.32
67.1 1.32
67.2 1.32
67.3 1.32
67.4 1.32
67.5 1.32
67.6 1.32
67.7 1.32
67.8 1.32
67.9 1.32
68 1.32
68.1 1.32
68.2 1.32
68.3 1.32
68.4 1.32
68.5 1.32
68.6 1.32
68.7 1.32
68.8 1.32
68.9 1.32
69 1.32
69.1 1.32
69.2 1.32
69.3 1.32
69.4 1.32
69.5 1.32
69.6 1.32
69.7 1.32
69.8 1.32
69.9 1.32
70 1.32
70.1 1.32
70.2 1.32
70.3 1.32
70.4 1.32
70.5 1.32
70.6 1.32
70.7 1.32
70.8 1.32
70.9 1.32
71 1.32
71.1 1.32
71.2 1.32
71.3 1.32
71.4 1.32
71.5 1.32
71.6 1.32
71.7 1.32
71.8 1.32
71.9 1.32
72 1.32
72.1 1.32
72.2 1.32
72.3 1.32
72.4 1.32
72.5 1.32
72.6 1.32
72.7 1.32
72.8 1.32
72.9 1.32
73 1.32
73.1 1.32
73.2 1.32
73.3 1.32
73.4 1.32
73.5 1.32
73.6 1.32
73.7 1.32
73.8 1.32
73.9 1.32
74 1.32
74.1 1.32
74.2 1.32
74.3 1.32
74.4 1.32
74.5 1.32
74.6 1.32
74.7 1.32
74.8 1.32
74.9 1.32
75 1.32
75.1 1.32
75.2 1.32
75.3 1.32
75.4 1.32
75.5 1.32
75.6 1.32
75.7 1.32
75.8 1.32
75.9 1.32
76 1.32
76.1 1.32
76.2 1.32
76.3 1.32
76.4 1.32
76.5 1.32
76.6 1.32
76.7 1.32
76.8 1.32
76.9 1.32
77 1.32
77.1 1.32
77.2 1.32
77.3 1.32
77.4 1.32
77.5 1.32
77.6 1.32
77.7 1.32
77.8 1.32
77.9 1.32
78 1.32
78.1 1.32
78.2 1.32
78.3 1.32
78.4 1.32
78.5 1.32
78.6 1.32
78.7 1.32
78.8 1.32
78.9 1.32
79 1.32
79.1 1.32
79.2 1.32
79.3 1.32
79.4 1.32
79.5 1.32
79.6 1.32
79.7 1.32
79.8 1.32
79.9 1.32
80 1.32
80.1 1.32
80.2 1.32
80.3 1.32
80.4 1.32
80.5 1.32
80.6 1.32
80.7 1.32
80.8 1.32
80.9 1.32
81 1.32
81.1 1.32
81.2 1.32
81.3 1.32
81.4 1.32
81.5 1.32
81.6 1.32
81.7 1.32
81.8 1.32
81.9 1.32
82 1.32
82.1 1.32
82.2 1.32
82.3 1.32
82.4 1.32
82.5 1.32
82.6 1.32
82.7 1.32
82.8 1.32
82.9 1.32
83 1.32
83.1 1.32
83.2 1.32
83.3 1.32
83.4 1.32
83.5 1.32
83.6 1.32
83.7 1.32
83.8 1.32
83.9 1.32
84 1.32
84.1 1.32
84.2 1.32
84.3 1.32
84.4 1.32
84.5 1.32
84.6 1.32
84.7 1.32
84.8 1.32
84.9 1.32
85 1.32
85.1 1.32
85.2 1.32
85.3 1.32
85.4 1.32
85.5 1.32
85.6 1.32
85.7 1.32
85.8 1.32
85.9 1.32
86 1.32
86.1 1.32
86.2 1.32
86.3 1.32
86.4 1.32
86.5 1.32
86.6 1.32
86.7 1.32
86.8 1.32
86.9 1.32
87 1.32
87.1 1.32
87.2 1.32
87.3 1.32
87.4 1.32
87.5 1.32
87.6 1.32
87.7 1.32
87.8 1.32
87.9 1.32
88 1.32
88.1 1.32
88.2 1.32
88.3 1.32
88.4 1.32
88.5 1.32
88.6 1.32
88.7 1.32
88.8 1.32
88.9 1.32
89 1.32
89.1 1.32
89.2 1.32
89.3 1.32
89.4 1.32
89.5 1.32
89.6 1.32
89.7 1.32
89.8 1.32
89.9 1.32
90 1.32
90.1 1.32
90.2 1.32
90.3 1.32
90.4 1.32
90.5 1.32
90.6 1.32
90.7 1.32
90.8 1.32
90.9 1.32
91 1.32
91.1 1.32
91.2 1.32
91.3 1.32
91.4 1.32
91.5 1.32
91.6 1.32
91.7 1.32
91.8 1.32
91.9 1.32
92 1.32
92.1 1.32
92.2 1.32
92.3 1.32
92.4 1.32
92.5 1.32
92.6 1.32
92.7 1.32
92.8 1.32
92.9 1.32
93 1.32
93.1 1.32
93.2 1.32
93.3 1.32
93.4 1.32
93.5 1.32
93.6 1.32
93.7 1.32
93.8 1.32
93.9 1.32
94 1.32
94.1 1.32
94.2 1.32
94.3 1.32
94.4 1.32
94.5 1.32
94.6 1.32
94.7 1.32
94.8 1.32
94.9 1.32
95 1.32
95.1 1.32
95.2 1.32
95.3 1.32
95.4 1.32
95.5 1.32
95.6 1.32
95.7 1.32
95.8 1.32
95.9 1.32
96 1.32
96.1 1.32
96.2 1.32
96.3 1.32
96.4 1.32
96.5 1.32
96.6 1.32
96.7 1.32
96.8 1.32
96.9 1.32
97 1.32
97.1 1.32
97.2 1.32
97.3 1.32
97.4 1.32
97.5 1.32
97.6 1.32
97.7 1.32
97.8 1.32
97.9 1.32
98 1.32
98.1 1.32
98.2 1.32
98.3 1.32
98.4 1.32
98.5 1.32
98.6 1.32
98.7 1.32
98.8 1.32
98.9 1.32
99 1.32
99.1 1.32
99.2 1.32
99.3 1.32
99.4 1.32
99.5 1.32
99.6 1.32
99.7 1.32
99.8 1.32
99.9 1.32
100 1.32


==> data/smoothing/hard/Psi_mu_001_sigma_01.dat <==
0.1 153.81
0.2 78.2
0.3 43.97
0.4 27.04
0.5 17.29
0.6 14.2
0.7 12.84
0.8 10.03
0.9 9.49
1 7.74
1.1 7.57
1.2 7.25
1.3 7
1.4 6.29
1.5 6.14
1.6 5.97
1.7 5.81
1.8 5.7
1.9 4.37
2 4.35
2.1 4.34
2.2 4.34
2.3 4.32
2.4 4.28
2.5 4.26
2.6 4.24
2.7 4.05
2.8 3.75
2.9 3.55
3 3.45
3.1 3.23
3.2 3.17
3.3 2.92
3.4 2.87
3.5 2.83
3.6 2.76
3.7 2.73
3.8 2.29
3.9 2.26
4 2.25
4.1 2.24
4.2 2.22
4.3 2.21
4.4 2.2
4.5 2.2
4.6 2.1
4.7 2.09
4.8 2.09
4.9 2.09
5 2.07
5.1 2.06
5.2 2.06
5.3 2.06
5.4 2.06
5.5 2.05
5.6 2.05
5.7 2.05
5.8 2.05
5.9 1.97
6 1.95
6.1 1.93
6.2 1.91
6.3 1.9
6.4 1.87
6.5 1.86
6.6 1.8
6.7 1.79
6.8 1.78
6.9 1.76
7 1.76
7.1 1.75
7.2 1.75
7.3 1.73
7.4 1.73
7.5 1.72
7.6 1.7
7.7 1.7
7.8 1.7
7.9 1.58
8 1.57
8.1 1.56
8.2 1.56
8.3 1.49
8.4 1.48
8.5 1.48
8.6 1.48
8.7 1.47
8.8 1.47
8.9 1.47
9 1.46
9.1 1.46
9.2 1.46
9.3 1.46
9.4 1.46
9.5 1.46
9.6 1.45
9.7 1.45
9.8 1.45
9.9 1.45
10 1.45
10.1 1.45
10.2 1.44
10.3 1.44
10.4 1.44
10.5 1.44
10.6 1.44
10.7 1.44
10.8 1.44
10.9 1.44
11 1.44
11.1 1.44
11.2 1.44
11.3 1.44
11.4 1.44
11.5 1.44
11.6 1.44
11.7 1.44
11.8 1.44
11.9 1.43
12 1.43
12.1 1.43
12.2 1.43
12.3 1.43
12.4 1.43
12.5 1.43
12.6 1.43
12.7 1.43
12.8 1.43
12.9 1.43
13 1.43
13.1 1.43
13.2 1.43
13.3 1.43
13.4 1.41
13.5 1.4
13.6 1.4
13.7 1.4
13.8 1.4
13.9 1.39
14 1.39
14.1 1.39
14.2 1.39
14.3 1.38
14.4 1.38
14.5 1.38
14.6 1.38
14.7 1.38
14.8 1.37
14.9 1.37
15 1.37
15.1 1.37
15.2 1.37
15.3 1.37
15.4 1.36
15.5 1.36
15.6 1.36
15.7 1.36
15.8 1.36
15.9 1.36
16 1.36
16.1 1.35
16.2 1.35
16.3 1.35
16.4 1.35
16.5 1.34
16.6 1.34
16.7 1.34
16.8 1.34
16.9 1.34
17 1.34
17.1 1.34
17.2 1.34
17.3 1.34
17.4 1.34
17.5 1.34
17.6 1.34
17.7 1.33
17.8 1.32
17.9 1.32
18 1.32
18.1 1.32
18.2 1.32
18.3 1.31
18.4 1.31
18.5 1.31
18.6 1.31
18.7 1.3
18.8 1.3
18.9 1.3
19 1.3
19.1 1.3
19.2 1.3
19.3 1.28
19.4 1.28
19.5 1.28
19.6 1.28
19.7 1.28
19.8 1.28
19.9 1.28
20 1.28
20.1 1.28
20.2 1.28
20.3 1.28
20.4 1.28
20.5 1.28
20.6 1.28
20.7 1.28
20.8 1.27
20.9 1.27
21 1.27
21.1 1.27
21.2 1.27
21.3 1.27
21.4 1.27
21.5 1.27
21.6 1.27
21.7 1.27
21.8 1.27
21.9 1.27
22 1.27
22.1 1.27
22.2 1.27
22.3 1.27
22.4 1.27
22.5 1.27
22.6 1.27
22.7 1.27
22.8 1.27
22.9 1.27
23 1.27
23.1 1.27
23.2 1.27
23.3 1.27
23.4 1.27
23.5 1.27
23.6 1.27
23.7 1.27
23.8 1.27
23.9 1.27
24 1.27
24.1 1.27
24.2 1.27
24.3 1.27
24.4 1.27
24.5 1.27
24.6 1.27
24.7 1.27
24.8 1.27
24.9 1.27
25 1.27
25.1 1.27
25.2 1.27
25.3 1.27
25.4 1.27
25.5 1.27
25.6 1.27
25.7 1.27
25.8 1.27
25.9 1.27
26 1.27
26.1 1.27
26.2 1.27
26.3 1.27
26.4 1.27
26.5 1.27
26.6 1.27
26.7 1.27
26.8 1.27
26.9 1.27
27 1.27
27.1 1.27
27.2 1.27
27.3 1.27
27.4 1.27
27.5 1.27
27.6 1.27
27.7 1.27
27.8 1.27
27.9 1.27
28 1.27
28.1 1.27
28.2 1.22
28.3 1.22
28.4 1.22
28.5 1.22
28.6 1.22
28.7 1.21
28.8 1.2
28.9 1.2
29 1.2
29.1 1.2
29.2 1.2
29.3 1.2
29.4 1.2
29.5 1.2
29.6 1.2
29.7 1.2
29.8 1.2
29.9 1.2
30 1.19
30.1 1.19
30.2 1.19
30.3 1.19
30.4 1.19
30.5 1.19
30.6 1.19
30.7 1.19
30.8 1.19
30.9 1.19
31 1.19
31.1 1.18
31.2 1.18
31.3 1.18
31.4 1.18
31.5 1.18
31.6 1.17
31.7 1.17
31.8 1.17
31.9 1.17
32 1.17
32.1 1.17
32.2 1.17
32.3 1.17
32.4 1.17
32.5 1.17
32.6 1.17
32.7 1.17
32.8 1.17
32.9 1.17
33 1.17
33.1 1.17
33.2 1.17
33.3 1.17
33.4 1.17
33.5 1.17
33.6 1.17
33.7 1.17
33.8 1.17
33.9 1.17
34 1.17
34.1 1.16
34.2 1.16
34.3 1.15
34.4 1.15
34.5 1.15
34.6 1.15
34.7 1.15
34.8 1.15
34.9 1.15
35 1.15
35.1 1.15
35.2 1.14
35.3 1.14
35.4 1.14
35.5 1.14
35.6 1.14
35.7 1.14
35.8 1.14
35.9 1.14
36 1.14
36.1 1.13
36.2 1.13
36.3 1.13
36.4 1.13
36.5 1.13
36.6 1.13
36.7 1.13
36.8 1.13
36.9 1.13
37 1.12
37.1 1.12
37.2 1.11
37.3 1.11
37.4 1.11
37.5 1.11
37.6 1.11
37.7 1.11
37.8 1.11
37.9 1.11
38 1.11
38.1 1.11
38.2 1.11
38.3 1.1
38.4 1.1
38.5 1.1
38.6 1.1
38.7 1.1
38.8 1.1
38.9 1.1
39 1.1
39.1 1.1
39.2 1.1
39.3 1.1
39.4 1.1
39.5 1.1
39.6 1.1
39.7 1.1
39.8 1.1
39.9 1.1
40 1.1
40.1 1.1
40.2 1.1
40.3 1.1
40.4 1.1
40.5 1.1
40.6 1.1
40.7 1.09
40.8 1.09
40.9 1.09
41 1.09
41.1 1.09
41.2 1.09
41.3 1.09
41.4 1.09
41.5 1.09
41.6 1.09
41.7 1.09
41.8 1.09
41.9 1.09
42 1.09
42.1 1.08
42.2 1.08
42.3 1.08
42.4 1.08
42.5 1.08
42.6 1.08
42.7 1.08
42.8 1.08
42.9 1.08
43 1.08
43.1 1.08
43.2 1.08
43.3 1.08
43.4 1.08
43.5 1.08
43.6 1.08
43.7 1.08
43.8 1.08
43.9 1.08
44 1.08
44.1 1.08
44.2 1.08
44.3 1.08
44.4 1.07
44.5 1.07
44.6 1.07
44.7 1.07
44.8 1.07
44.9 1.07
45 1.07
45.1 1.07
45.2 1.07
45.3 1.07
45.4 1.07
45.5 1.07
45.6 1.07
45.7 1.07
45.8 1.07
45.9 1.07
46 1.07
46.1 1.07
46.2 1.07
46.3 1.07
46.4 1.07
46.5 1.07
46.6 1.07
46.7 1.07
46.8 1.07
46.9 1.07
47 1.06
47.1 1.06
47.2 1.06
47.3 1.06
47.4 1.06
47.5 1.06
47.6 1.06
47.7 1.06
47.8 1.06
47.9 1.06
48 1.06
48.1 1.06
48.2 1.06
48.3 1.06
48.4 1.06
48.5 1.06
48.6 1.06
48.7 1.06
48.8 1.06
48.9 1.06
49 1.06
49.1 1.06
49.2 1.06
49.3 1.06
49.4 1.06
49.5 1.06
49.6 1.06
49.7 1.06
49.8 1.06
49.9 1.06
50 1.06
50.1 1.06
50.2 1.06
50.3 1.06
50.4 1.06
50.5 1.06
50.6 1.06
50.7 1.06
50.8 1.06
50.9 1.06
51 1.06
51.1 1.06
51.2 1.06
51.3 1.05
51.4 1.05
51.5 1.05
51.6 1.05
51.7 1.05
51.8 1.05
51.9 1.05
52 1.05
52.1 1.05
52.2 1.05
52.3 1.05
52.4 1.05
52.5 1.05
52.6 1.04
52.7 1.04
52.8 1.04
52.9 1.04
53 1.04
53.1 1.04
53.2 1.04
53.3 1.04
53.4 1.04
53.5 1.04
53.6 1.04
53.7 1.04
53.8 1.04
53.9 1.04
54 1.04
54.1 1.04
54.2 1.04
54.3 1.04
54.4 1.04
54.5 1.03
54.6 1.03
54.7 1.03
54.8 1.03
54.9 1.03
55 1.03
55.1 1.03
55.2 1.03
55.3 1.03
55.4 1.03
55.5 1.03
55.6 1.03
55.7 1.03
55.8 1.03
55.9 1.03
56 1.03
56.1 1.03
56.2 1.03
56.3 1.03
56.4 1.03
56.5 1.03
56.6 1.03
56.7 1.03
56.8 1.03
56.9 1.03
57 1.03
57.1 1.03
57.2 1.03
57.3 1.03
57.4 1.03
57.5 1.03
57.6 1.03
57.7 1.03
57.8 1.03
57.9 1.03
58 1.03
58.1 1.03
58.2 1.03
58.3 1.03
58.4 1.03
58.5 1.03
58.6 1.03
58.7 1.03
58.8 1.03
58.9 1.03
59 1.03
59.1 1.03
59.2 1.03
59.3 1.03
59.4 1.03
59.5 1.03
59.6 1.03
59.7 1.03
59.8 1.03
59.9 1.03
60 1.03
60.1 1.03
60.2 1.03
60.3 1.02
60.4 1.02
60.5 1.02
60.6 1.02
60.7 1.02
60.8 1.02
60.9 1.02
61 1.02
61.1 1.02
61.2 1.02
61.3 1.02
61.4 1.02
61.5 1.02
61.6 1.02
61.7 1.02
61.8 1.02
61.9 1.02
62 1.02
62.1 1.02
62.2 1.02
62.3 1.01
62.4 1.01
62.5 1.01
62.6 1.01
62.7 1.01
62.8 1.01
62.9 1.01
63 1.01
63.1 1.01
63.2 1.01
63.3 1.01
63.4 1.01
63.5 1.01
63.6 1.01
63.7 1.01
63.8 1.01
63.9 1.01
64 1.01
64.1 1.01
64.2 1.01
64.3 1.01
64.4 1.01
64.5 1.01
64.6 1.01
64.7 1.01
64.8 1.01
64.9 1.01
65 1
65.1 1
65.2 1
65.3 1
65.4 1
65.5 1
65.6 1
65.7 1
65.8 1
65.9 1
66 1
66.1 1
66.2 1
66.3 1
66.4 1
66.5 1
66.6 1
66.7 1
66.8 1
66.9 1
67 1
67.1 1
67.2 1
67.3 1
67.4 1
67.5 1
67.6 1
67.7 1
67.8 1
67.9 1
68 1
68.1 1
68.2 1
68.3 1
68.4 1
68.5 1
68.6 0.99
68.7 0.99
68.8 0.99
68.9 0.99
69 0.99
69.1 0.99
69.2 0.99
69.3 0.99
69.4 0.99
69.5 0.99
69.6 0.99
69.7 0.99
69.8 0.99
69.9 0.99
70 0.99
70.1 0.99
70.2 0.99
70.3 0.99
70.4 0.99
70.5 0.99
70.6 0.99
70.7 0.99
70.8 0.99
70.9 0.99
71 0.99
71.1 0.99
71.2 0.99
71.3 0.99
71.4 0.99
71.5 0.99
71.6 0.99
71.7 0.99
71.8 0.99
71.9 0.99
72 0.99
72.1 0.99
72.2 0.99
72.3 0.99
72.4 0.99
72.5 0.99
72.6 0.99
72.7 0.99
72.8 0.99
72.9 0.99
73 0.99
73.1 0.99
73.2 0.99
73.3 0.99
73.4 0.99
73.5 0.99
73.6 0.99
73.7 0.99
73.8 0.99
73.9 0.99
74 0.99
74.1 0.99
74.2 0.99
74.3 0.99
74.4 0.99
74.5 0.99
74.6 0.99
74.7 0.99
74.8 0.99
74.9 0.99
75 0.99
75.1 0.99
75.2 0.99
75.3 0.99
75.4 0.99
75.5 0.99
75.6 0.99
75.7 0.99
75.8 0.99
75.9 0.98
76 0.98
76.1 0.98
76.2 0.98
76.3 0.98
76.4 0.98
76.5 0.98
76.6 0.98
76.7 0.98
76.8 0.98
76.9 0.98
77 0.98
77.1 0.98
77.2 0.98
77.3 0.98
77.4 0.98
77.5 0.98
77.6 0.98
77.7 0.98
77.8 0.98
77.9 0.98
78 0.98
78.1 0.98
78.2 0.98
78.3 0.98
78.4 0.98
78.5 0.98
78.6 0.98
78.7 0.98
78.8 0.98
78.9 0.98
79 0.98
79.1 0.98
79.2 0.98
79.3 0.98
79.4 0.98
79.5 0.98
79.6 0.98
79.7 0.98
79.8 0.98
79.9 0.98
80 0.98
80.1 0.98
80.2 0.98
80.3 0.98
80.4 0.98
80.5 0.98
80.6 0.98
80.7 0.98
80.8 0.98
80.9 0.98
81 0.98
81.1 0.98
81.2 0.98
81.3 0.98
81.4 0.98
81.5 0.98
81.6 0.98
81.7 0.98
81.8 0.98
81.9 0.98
82 0.98
82.1 0.97
82.2 0.97
82.3 0.97
82.4 0.97
82.5 0.97
82.6 0.97
82.7 0.97
82.8 0.97
82.9 0.97
83 0.97
83.1 0.97
83.2 0.97
83.3 0.97
83.4 0.97
83.5 0.97
83.6 0.97
83.7 0.97
83.8 0.97
83.9 0.97
84 0.97
84.1 0.97
84.2 0.97
84.3 0.97
84.4 0.97
84.5 0.97
84.6 0.97
84.7 0.97
84.8 0.97
84.9 0.97
85 0.97
85.1 0.97
85.2 0.97
85.3 0.97
85.4 0.97
85.5 0.97
85.6 0.97
85.7 0.97
85.8 0.97
85.9 0.97
86 0.97
86.1 0.97
86.2 0.97
86.3 0.97
86.4 0.97
86.5 0.97
86.6 0.97
86.7 0.97
86.8 0.97
86.9 0.97
87 0.97
87.1 0.97
87.2 0.97
87.3 0.97
87.4 0.97
87.5 0.97
87.6 0.97
87.7 0.97
87.8 0.97
87.9 0.97
88 0.97
88.1 0.97
88.2 0.97
88.3 0.97
88.4 0.97
88.5 0.97
88.6 0.97
88.7 0.97
88.8 0.97
88.9 0.97
89 0.97
89.1 0.97
89.2 0.97
89.3 0.97
89.4 0.97
89.5 0.97
89.6 0.97
89.7 0.97
89.8 0.97
89.9 0.97
90 0.97
90.1 0.97
90.2 0.97
90.3 0.97
90.4 0.97
90.5 0.97
90.6 0.97
90.7 0.97
90.8 0.97
90.9 0.97
91 0.97
91.1 0.97
91.2 0.97
91.3 0.97
91.4 0.97
91.5 0.97
91.6 0.97
91.7 0.97
91.8 0.97
91.9 0.97
92 0.97
92.1 0.97
92.2 0.96
92.3 0.96
92.4 0.96
92.5 0.96
92.6 0.96
92.7 0.96
92.8 0.96
92.9 0.96
93 0.96
93.1 0.96
93.2 0.96
93.3 0.96
93.4 0.96
93.5 0.96
93.6 0.96
93.7 0.96
93.8 0.96
93.9 0.96
94 0.96
94.1 0.96
94.2 0.96
94.3 0.96
94.4 0.96
94.5 0.96
94.6 0.96
94.7 0.96
94.8 0.96
94.9 0.96
95 0.96
95.1 0.96
95.2 0.96
95.3 0.96
95.4 0.96
95.5 0.96
95.6 0.96
95.7 0.96
95.8 0.96
95.9 0.96
96 0.96
96.1 0.96
96.2 0.96
96.3 0.96
96.4 0.96
96.5 0.96
96.6 0.96
96.7 0.96
96.8 0.96
96.9 0.96
97 0.96
97.1 0.96
97.2 0.96
97.3 0.96
97.4 0.96
97.5 0.96
97.6 0.96
97.7 0.96
97.8 0.96
97.9 0.96
98 0.96
98.1 0.96
98.2 0.96
98.3 0.96
98.4 0.96
98.5 0.96
98.6 0.96
98.7 0.96
98.8 0.96
98.9 0.96
99 0.96
99.1 0.96
99.2 0.96
99.3 0.96
99.4 0.96
99.5 0.96
99.6 0.96
99.7 0.96
99.8 0.96
99.9 0.96
100 0.96


==> data/smoothing/hard/Psi_mu_001_sigma_09.dat <==
0.1 153.81
0.2 78.2
0.3 43.97
0.4 27.04
0.5 17.29
0.6 12.8
0.7 11.54
0.8 7.85
0.9 7.43
1 5.19
1.1 5.01
1.2 4.74
1.3 4.54
1.4 3.45
1.5 3.33
1.6 3.28
1.7 3.15
1.8 3.08
1.9 2.92
2 2.86
2.1 2.7
2.2 2.66
2.3 2.63
2.4 2.48
2.5 2.45
2.6 2.42
2.7 2.38
2.8 2.36
2.9 2.29
3 2.27
3.1 2.25
3.2 2.23
3.3 2.21
3.4 2.19
3.5 2.17
3.6 2.13
3.7 2.11
3.8 2.09
3.9 2.08
4 2.06
4.1 2.05
4.2 2.03
4.3 2.01
4.4 2.01
4.5 1.7
4.6 1.68
4.7 1.67
4.8 1.66
4.9 1.65
5 1.65
5.1 1.63
5.2 1.62
5.3 1.62
5.4 1.61
5.5 1.61
5.6 1.45
5.7 1.45
5.8 1.45
5.9 1.44
6 1.44
6.1 1.42
6.2 1.42
6.3 1.42
6.4 1.38
6.5 1.38
6.6 1.37
6.7 1.37
6.8 1.37
6.9 1.37
7 1.36
7.1 1.36
7.2 1.36
7.3 1.36
7.4 1.35
7.5 1.35
7.6 1.35
7.7 1.35
7.8 1.35
7.9 1.34
8 1.34
8.1 1.33
8.2 1.33
8.3 1.32
8.4 1.32
8.5 1.32
8.6 1.28
8.7 1.27
8.8 1.27
8.9 1.27
9 1.27
9.1 1.27
9.2 1.27
9.3 1.26
9.4 1.26
9.5 1.26
9.6 1.26
9.7 1.26
9.8 1.26
9.9 1.25
10 1.25
10.1 1.25
10.2 1.24
10.3 1.23
10.4 1.23
10.5 1.23
10.6 1.23
10.7 1.23
10.8 1.23
10.9 1.23
11 1.23
11.1 1.22
11.2 1.22
11.3 1.22
11.4 1.22
11.5 1.2
11.6 1.19
11.7 1.19
11.8 1.19
11.9 1.19
12 1.19
12.1 1.18
12.2 1.18
12.3 1.18
12.4 1.17
12.5 1.17
12.6 1.17
12.7 1.16
12.8 1.16
12.9 1.16
13 1.15
13.1 1.15
13.2 1.15
13.3 1.15
13.4 1.15
13.5 1.15
13.6 1.15
13.7 1.14
13.8 1.14
13.9 1.14
14 1.14
14.1 1.14
14.2 1.14
14.3 1.14
14.4 1.14
14.5 1.14
14.6 1.14
14.7 1.14
14.8 1.14
14.9 1.13
15 1.13
15.1 1.13
15.2 1.13
15.3 1.13
15.4 1.13
15.5 1.13
15.6 1.13
15.7 1.13
15.8 1.13
15.9 1.13
16 1.13
16.1 1.13
16.2 1.13
16.3 1.13
16.4 1.13
16.5 1.13
16.6 1.13
16.7 1.13
16.8 1.13
16.9 1.13
17 1.13
17.1 1.13
17.2 1.13
17.3 1.13
17.4 1.13
17.5 1.13
17.6 1.13
17.7 1.12
17.8 1.12
17.9 1.12
18 1.12
18.1 1.12
18.2 1.12
18.3 1.12
18.4 1.12
18.5 1.11
18.6 1.11
18.7 1.11
18.8 1.11
18.9 1.11
19 1.11
19.1 1.11
19.2 1.11
19.3 1.11
19.4 1.11
19.5 1.11
19.6 1.11
19.7 1.11
19.8 1.11
19.9 1.11
20 1.11
20.1 1.11
20.2 1.11
20.3 1.11
20.4 1.11
20.5 1.1
20.6 1.1
20.7 1.1
20.8 1.1
20.9 1.1
21 1.1
21.1 1.1
21.2 1.1
21.3 1.1
21.4 1.09
21.5 1.09
21.6 1.09
21.7 1.09
21.8 1.09
21.9 1.09
22 1.09
22.1 1.09
22.2 1.09
22.3 1.09
22.4 1.09
22.5 1.09
22.6 1.09
22.7 1.09
22.8 1.08
22.9 1.08
23 1.08
23.1 1.08
23.2 1.08
23.3 1.08
23.4 1.08
23.5 1.08
23.6 1.08
23.7 1.08
23.8 1.08
23.9 1.08
24 1.08
24.1 1.07
24.2 1.07
24.3 1.07
24.4 1.07
24.5 1.07
24.6 1.06
24.7 1.06
24.8 1.06
24.9 1.06
25 1.06
25.1 1.06
25.2 1.06
25.3 1.06
25.4 1.06
25.5 1.06
25.6 1.06
25.7 1.06
25.8 1.06
25.9 1.05
26 1.05
26.1 1.05
26.2 1.05
26.3 1.05
26.4 1.05
26.5 1.05
26.6 1.05
26.7 1.05
26.8 1.05
26.9 1.05
27 1.05
27.1 1.05
27.2 1.05
27.3 1.05
27.4 1.05
27.5 1.05
27.6 1.05
27.7 1.05
27.8 1.05
27.9 1.05
28 1.05
28.1 1.05
28.2 1.05
28.3 1.05
28.4 1.05
28.5 1.05
28.6 1.05
28.7 1.05
28.8 1.05
28.9 1.05
29 1.05
29.1 1.05
29.2 1.05
29.3 1.05
29.4 1.05
29.5 1.05
29.6 1.05
29.7 1.05
29.8 1.05
29.9 1.05
30 1.05
30.1 1.05
30.2 1.05
30.3 1.05
30.4 1.05
30.5 1.05
30.6 1.05
30.7 1.05
30.8 1.04
30.9 1.04
31 1.04
31.1 1.04
31.2 1.04
31.3 1.04
31.4 1.04
31.5 1.04
31.6 1.04
31.7 1.04
31.8 1.04
31.9 1.04
32 1.04
32.1 1.04
32.2 1.03
32.3 1.03
32.4 1.03
32.5 1.03
32.6 1.03
32.7 1.03
32.8 1.03
32.9 1.03
33 1.03
33.1 1.03
33.2 1.03
33.3 1.03
33.4 1.03
33.5 1.03
33.6 1.03
33.7 1.03
33.8 1.03
33.9 1.03
34 1.03
34.1 1.03
34.2 1.03
34.3 1.03
34.4 1.03
34.5 1.03
34.6 1.03
34.7 1.02
34.8 1.02
34.9 1.02
35 1.02
35.1 1.02
35.2 1.02
35.3 1.02
35.4 1.02
35.5 1.02
35.6 1.02
35.7 1.02
35.8 1.02
35.9 1.02
36 1.02
36.1 1.02
36.2 1.02
36.3 1.02
36.4 1.02
36.5 1.02
36.6 1.02
36.7 1.02
36.8 1.02
36.9 1.01
37 1.01
37.1 1.01
37.2 1.01
37.3 1.01
37.4 1.01
37.5 1.01
37.6 1.01
37.7 1.01
37.8 1.01
37.9 1.01
38 1.01
38.1 1.01
38.2 1.01
38.3 1.01
38.4 1.01
38.5 1.01
38.6 1.01
38.7 1.01
38.8 1
38.9 1
39 1
39.1 1
39.2 1
39.3 1
39.4 1
39.5 1
39.6 1
39.7 1
39.8 1
39.9 1
40 1
40.1 1
40.2 1
40.3 1
40.4 1
40.5 1
40.6 0.99
40.7 0.99
40.8 0.99
40.9 0.99
41 0.99
41.1 0.99
41.2 0.99
41.3 0.99
41.4 0.99
41.5 0.99
41.6 0.99
41.7 0.99
41.8 0.99
41.9 0.99
42 0.99
42.1 0.99
42.2 0.99
42.3 0.99
42.4 0.99
42.5 0.99
42.6 0.99
42.7 0.99
42.8 0.98
42.9 0.98
43 0.98
43.1 0.98
43.2 0.98
43.3 0.98
43.4 0.98
43.5 0.98
43.6 0.98
43.7 0.98
43.8 0.98
43.9 0.98
44 0.98
44.1 0.98
44.2 0.98
44.3 0.98
44.4 0.98
44.5 0.98
44.6 0.98
44.7 0.98
44.8 0.98
44.9 0.98
45 0.98
45.1 0.98
45.2 0.98
45.3 0.98
45.4 0.98
45.5 0.98
45.6 0.98
45.7 0.98
45.8 0.98
45.9 0.98
46 0.98
46.1 0.98
46.2 0.98
46.3 0.98
46.4 0.98
46.5 0.98
46.6 0.98
46.7 0.98
46.8 0.98
46.9 0.98
47 0.98
47.1 0.98
47.2 0.98
47.3 0.98
47.4 0.98
47.5 0.98
47.6 0.98
47.7 0.98
47.8 0.98
47.9 0.98
48 0.98
48.1 0.98
48.2 0.98
48.3 0.98
48.4 0.98
48.5 0.98
48.6 0.98
48.7 0.98
48.8 0.98
48.9 0.98
49 0.98
49.1 0.98
49.2 0.97
49.3 0.97
49.4 0.97
49.5 0.97
49.6 0.97
49.7 0.97
49.8 0.97
49.9 0.97
50 0.97
50.1 0.97
50.2 0.97
50.3 0.97
50.4 0.97
50.5 0.97
50.6 0.97
50.7 0.97
50.8 0.97
50.9 0.97
51 0.97
51.1 0.97
51.2 0.97
51.3 0.97
51.4 0.97
51.5 0.97
51.6 0.97
51.7 0.97
51.8 0.97
51.9 0.97
52 0.97
52.1 0.97
52.2 0.97
52.3 0.97
52.4 0.97
52.5 0.97
52.6 0.97
52.7 0.97
52.8 0.97
52.9 0.97
53 0.97
53.1 0.97
53.2 0.97
53.3 0.97
53.4 0.97
53.5 0.97
53.6 0.97
53.7 0.97
53.8 0.97
53.9 0.97
54 0.97
54.1 0.97
54.2 0.97
54.3 0.97
54.4 0.97
54.5 0.97
54.6 0.97
54.7 0.97
54.8 0.97
54.9 0.97
55 0.97
55.1 0.97
55.2 0.97
55.3 0.97
55.4 0.97
55.5 0.97
55.6 0.97
55.7 0.97
55.8 0.97
55.9 0.97
56 0.97
56.1 0.97
56.2 0.97
56.3 0.97
56.4 0.97
56.5 0.97
56.6 0.97
56.7 0.97
56.8 0.97
56.9 0.97
57 0.97
57.1 0.97
57.2 0.97
57.3 0.97
57.4 0.97
57.5 0.97
57.6 0.97
57.7 0.97
57.8 0.97
57.9 0.97
58 0.97
58.1 0.97
58.2 0.97
58.3 0.96
58.4 0.96
58.5 0.96
58.6 0.96
58.7 0.96
58.8 0.96
58.9 0.96
59 0.96
59.1 0.96
59.2 0.96
59.3 0.96
59.4 0.96
59.5 0.96
59.6 0.96
59.7 0.96
59.8 0.96
59.9 0.96
60 0.96
60.1 0.96
60.2 0.96
60.3 0.96
60.4 0.96
60.5 0.96
60.6 0.96
60.7 0.96
60.8 0.96
60.9 0.96
61 0.96
61.1 0.96
61.2 0.96
61.3 0.96
61.4 0.96
61.5 0.96
61.6 0.96
61.7 0.96
61.8 0.96
61.9 0.96
62 0.96
62.1 0.96
62.2 0.96
62.3 0.96
62.4 0.96
62.5 0.96
62.6 0.96
62.7 0.96
62.8 0.96
62.9 0.96
63 0.96
63.1 0.96
63.2 0.96
63.3 0.96
63.4 0.96
63.5 0.96
63.6 0.96
63.7 0.96
63.8 0.96
63.9 0.96
64 0.96
64.1 0.96
64.2 0.96
64.3 0.96
64.4 0.96
64.5 0.96
64.6 0.96
64.7 0.96
64.8 0.96
64.9 0.96
65 0.96
65.1 0.96
65.2 0.96
65.3 0.96
65.4 0.96
65.5 0.96
65.6 0.96
65.7 0.96
65.8 0.96
65.9 0.96
66 0.96
66.1 0.96
66.2 0.96
66.3 0.96
66.4 0.96
66.5 0.96
66.6 0.96
66.7 0.96
66.8 0.96
66.9 0.96
67 0.96
67.1 0.96
67.2 0.96
67.3 0.96
67.4 0.96
67.5 0.96
67.6 0.96
67.7 0.96
67.8 0.96
67.9 0.96
68 0.95
68.1 0.95
68.2 0.95
68.3 0.95
68.4 0.95
68.5 0.95
68.6 0.95
68.7 0.95
68.8 0.95
68.9 0.95
69 0.95
69.1 0.95
69.2 0.95
69.3 0.95
69.4 0.95
69.5 0.95
69.6 0.95
69.7 0.95
69.8 0.95
69.9 0.95
70 0.95
70.1 0.95
70.2 0.95
70.3 0.95
70.4 0.95
70.5 0.95
70.6 0.95
70.7 0.95
70.8 0.95
70.9 0.95
71 0.95
71.1 0.95
71.2 0.95
71.3 0.95
71.4 0.95
71.5 0.95
71.6 0.95
71.7 0.95
71.8 0.95
71.9 0.95
72 0.95
72.1 0.95
72.2 0.95
72.3 0.95
72.4 0.95
72.5 0.95
72.6 0.95
72.7 0.95
72.8 0.95
72.9 0.95
73 0.95
73.1 0.95
73.2 0.95
73.3 0.95
73.4 0.95
73.5 0.95
73.6 0.95
73.7 0.95
73.8 0.95
73.9 0.95
74 0.95
74.1 0.95
74.2 0.95
74.3 0.95
74.4 0.95
74.5 0.95
74.6 0.95
74.7 0.95
74.8 0.95
74.9 0.95
75 0.95
75.1 0.95
75.2 0.95
75.3 0.95
75.4 0.95
75.5 0.95
75.6 0.95
75.7 0.95
75.8 0.95
75.9 0.95
76 0.95
76.1 0.95
76.2 0.95
76.3 0.95
76.4 0.95
76.5 0.95
76.6 0.95
76.7 0.95
76.8 0.95
76.9 0.95
77 0.95
77.1 0.95
77.2 0.95
77.3 0.95
77.4 0.95
77.5 0.95
77.6 0.95
77.7 0.95
77.8 0.94
77.9 0.94
78 0.94
78.1 0.94
78.2 0.94
78.3 0.94
78.4 0.94
78.5 0.94
78.6 0.94
78.7 0.94
78.8 0.94
78.9 0.94
79 0.94
79.1 0.94
79.2 0.94
79.3 0.94
79.4 0.94
79.5 0.94
79.6 0.94
79.7 0.94
79.8 0.94
79.9 0.94
80 0.94
80.1 0.94
80.2 0.94
80.3 0.94
80.4 0.94
80.5 0.94
80.6 0.94
80.7 0.94
80.8 0.94
80.9 0.94
81 0.94
81.1 0.94
81.2 0.94
81.3 0.94
81.4 0.94
81.5 0.94
81.6 0.94
81.7 0.94
81.8 0.94
81.9 0.94
82 0.94
82.1 0.94
82.2 0.94
82.3 0.94
82.4 0.94
82.5 0.94
82.6 0.94
82.7 0.94
82.8 0.94
82.9 0.94
83 0.94
83.1 0.94
83.2 0.94
83.3 0.94
83.4 0.94
83.5 0.94
83.6 0.94
83.7 0.94
83.8 0.94
83.9 0.94
84 0.94
84.1 0.94
84.2 0.94
84.3 0.94
84.4 0.94
84.5 0.94
84.6 0.94
84.7 0.94
84.8 0.94
84.9 0.94
85 0.94
85.1 0.94
85.2 0.94
85.3 0.94
85.4 0.94
85.5 0.94
85.6 0.94
85.7 0.94
85.8 0.94
85.9 0.94
86 0.94
86.1 0.94
86.2 0.94
86.3 0.94
86.4 0.94
86.5 0.94
86.6 0.94
86.7 0.94
86.8 0.94
86.9 0.94
87 0.94
87.1 0.94
87.2 0.94
87.3 0.94
87.4 0.94
87.5 0.94
87.6 0.94
87.7 0.94
87.8 0.94
87.9 0.94
88 0.94
88.1 0.94
88.2 0.94
88.3 0.94
88.4 0.94
88.5 0.94
88.6 0.94
88.7 0.94
88.8 0.94
88.9 0.94
89 0.94
89.1 0.94
89.2 0.94
89.3 0.94
89.4 0.94
89.5 0.94
89.6 0.93
89.7 0.93
89.8 0.93
89.9 0.93
90 0.93
90.1 0.93
90.2 0.93
90.3 0.93
90.4 0.93
90.5 0.93
90.6 0.93
90.7 0.93
90.8 0.93
90.9 0.93
91 0.93
91.1 0.93
91.2 0.93
91.3 0.93
91.4 0.93
91.5 0.93
91.6 0.93
91.7 0.93
91.8 0.93
91.9 0.93
92 0.93
92.1 0.93
92.2 0.93
92.3 0.93
92.4 0.93
92.5 0.93
92.6 0.93
92.7 0.93
92.8 0.93
92.9 0.93
93 0.93
93.1 0.93
93.2 0.93
93.3 0.93
93.4 0.93
93.5 0.93
93.6 0.93
93.7 0.93
93.8 0.93
93.9 0.93
94 0.93
94.1 0.93
94.2 0.93
94.3 0.93
94.4 0.93
94.5 0.93
94.6 0.93
94.7 0.93
94.8 0.93
94.9 0.93
95 0.93
95.1 0.93
95.2 0.93
95.3 0.93
95.4 0.93
95.5 0.93
95.6 0.93
95.7 0.93
95.8 0.93
95.9 0.93
96 0.93
96.1 0.93
96.2 0.93
96.3 0.93
96.4 0.93
96.5 0.93
96.6 0.93
96.7 0.93
96.8 0.93
96.9 0.93
97 0.93
97.1 0.93
97.2 0.93
97.3 0.93
97.4 0.93
97.5 0.93
97.6 0.93
97.7 0.93
97.8 0.93
97.9 0.93
98 0.93
98.1 0.93
98.2 0.93
98.3 0.93
98.4 0.93
98.5 0.93
98.6 0.93
98.7 0.93
98.8 0.93
98.9 0.93
99 0.93
99.1 0.93
99.2 0.93
99.3 0.93
99.4 0.93
99.5 0.93
99.6 0.93
99.7 0.93
99.8 0.93
99.9 0.93
100 0.92


==> data/smoothing/hard/Psi_mu_005_sigma_01.dat <==
1 0.15381
2 0.079619
3 0.045459
4 0.029731
5 0.021049
6 0.020319
7 0.015957
8 0.015992
9 0.015772
10 0.01538
11 0.014579
12 0.011798
13 0.0090507
14 0.0076974
15 0.0073039
16 0.0063042
17 0.0062372
18 0.0061848
19 0.0058129
20 0.0057926
21 0.0057706
22 0.0057274
23 0.0050516
24 0.0049228
25 0.0043641
26 0.0043039
27 0.004253
28 0.0040642
29 0.004053
30 0.0040465
31 0.0040362
32 0.0040197
33 0.0032598
34 0.0032312
35 0.0032225
36 0.0032209
37 0.0032208
38 0.0032205
39 0.00322
40 0.0032188
41 0.0032182
42 0.0032172
43 0.0026703
44 0.0026244
45 0.002565
46 0.0025462
47 0.002477
48 0.0024667
49 0.0024588
50 0.0023807
51 0.0023491
52 0.00233
53 0.0022887
54 0.002279
55 0.0022651
56 0.0022565
57 0.0022363
58 0.0022325
59 0.0022255
60 0.0022215
61 0.0022121
62 0.0022105
63 0.0022041
64 0.002203
65 0.0021987
66 0.0021979
67 0.0021926
68 0.0021922
69 0.0021917
70 0.0021845
71 0.0020287
72 0.002017
73 0.001922
74 0.0019049
75 0.0018944
76 0.001872
77 0.0018661
78 0.0018606
79 0.0018538
80 0.0018508
81 0.0018129
82 0.0017753
83 0.0017675
84 0.0017649
85 0.0017628
86 0.0017542
87 0.0017532
88 0.001752
89 0.0017493
90 0.0017487
91 0.0017454
92 0.0017451
93 0.0017448
94 0.0017398
95 0.0017397
96 0.0017397
97 0.0017397
98 0.0017396
99 0.0017396
100 0.0017396


==> data/smoothing/hard/Psi_mu_005_sigma_03.dat <==
1 0.15381
2 0.079619
3 0.045459
4 0.029731
5 0.021049
6 0.020319
7 0.015957
8 0.011848
9 0.010087
10 0.0091984
11 0.0076921
12 0.0073847
13 0.0070443
14 0.0068705
15 0.0065933
16 0.0065117
17 0.0058431
18 0.0053687
19 0.0051732
20 0.0049438
21 0.0048461
22 0.0040035
23 0.003911
24 0.0036169
25 0.0035661
26 0.0035377
27 0.0033185
28 0.0032232
29 0.0031551
30 0.0031204
31 0.0030084
32 0.0029895
33 0.0029771
34 0.002803
35 0.002724
36 0.0026944
37 0.0025557
38 0.0025257
39 0.0024701
40 0.0024552
41 0.0024043
42 0.0023932
43 0.0023803
44 0.0023643
45 0.0023596
46 0.002326
47 0.0022743
48 0.0022607
49 0.0022419
50 0.002231
51 0.0022021
52 0.0021973
53 0.0021925
54 0.0021672
55 0.0021449
56 0.0021329
57 0.0020899
58 0.0020826
59 0.0020786
60 0.0020462
61 0.0020335
62 0.0019794
63 0.001969
64 0.0019653
65 0.0019622
66 0.0019291
67 0.0019121
68 0.0019049
69 0.001833
70 0.001825
71 0.0017934
72 0.0017874
73 0.0017845
74 0.0017754
75 0.0017733
76 0.001763
77 0.0017395
78 0.0017344
79 0.001731
80 0.0017204
81 0.0017187
82 0.0017167
83 0.001713
84 0.0017122
85 0.001702
86 0.0016952
87 0.0016903
88 0.001684
89 0.0016811
90 0.0016482
91 0.0016433
92 0.001631
93 0.0016279
94 0.0016251
95 0.0016203
96 0.0016188
97 0.0015982
98 0.0015944
99 0.0015557
100 0.0015522


==> data/smoothing/hard/Psi_mu_005_sigma_05.dat <==
1 0.15381
2 0.079619
3 0.045459
4 0.029731
5 0.021049
6 0.012702
7 0.011287
8 0.0098364
9 0.0093138
10 0.0086025
11 0.0083461
12 0.0078492
13 0.0066447
14 0.006336
15 0.0057988
16 0.0056656
17 0.0053943
18 0.0053168
19 0.0049144
20 0.0047077
21 0.0045323
22 0.0044319
23 0.0040761
24 0.0039769
25 0.0036527
26 0.0035992
27 0.0035748
28 0.0034292
29 0.0033639
30 0.0031226
31 0.0030772
32 0.0030591
33 0.0030348
34 0.0026073
35 0.0025705
36 0.0025226
37 0.0025066
38 0.0024365
39 0.0024144
40 0.0022202
41 0.0021978
42 0.0021611
43 0.0021507
44 0.0020895
45 0.0020703
46 0.0020338
47 0.0020261
48 0.002019
49 0.0020087
50 0.0019825
51 0.0019755
52 0.0019621
53 0.0019569
54 0.0019112
55 0.0019017
56 0.0018179
57 0.0018081
58 0.0017736
59 0.0017645
60 0.0017461
61 0.0017413
62 0.0017258
63 0.0017141
64 0.0017078
65 0.0017024
66 0.0016985
67 0.0016935
68 0.0016914
69 0.0016655
70 0.0016605
71 0.0016497
72 0.0016466
73 0.0016429
74 0.00164
75 0.0016366
76 0.0016349
77 0.0016256
78 0.0016212
79 0.0016134
80 0.0016106
81 0.0016038
82 0.0016023
83 0.0015992
84 0.0015892
85 0.0015867
86 0.0015838
87 0.0015811
88 0.0015784
89 0.0015767
90 0.0015695
91 0.0015659
92 0.0015413
93 0.0015349
94 0.0015319
95 0.0015027
96 0.0014997
97 0.0014923
98 0.0014903
99 0.0014888
100 0.0014837


==> data/smoothing/hard/Psi_mu_005_sigma_07.dat <==
1 0.15381
2 0.079619
3 0.045459
4 0.029731
5 0.018282
6 0.016048
7 0.013534
8 0.0086298
9 0.0082917
10 0.0074707
11 0.0068974
12 0.0059811
13 0.0056542
14 0.0050541
15 0.0049602
16 0.0048601
17 0.0047191
18 0.0038063
19 0.003683
20 0.0035874
21 0.0034972
22 0.0034533
23 0.0031869
24 0.0031339
25 0.0030454
26 0.0030196
27 0.0029084
28 0.0028696
29 0.0026012
30 0.0025558
31 0.0025211
32 0.0024794
33 0.0024649
34 0.0024093
35 0.0023861
36 0.0023322
37 0.0023121
38 0.0022276
39 0.0022072
40 0.0021846
41 0.0021728
42 0.002124
43 0.0021099
44 0.0020473
45 0.0020313
46 0.0020159
47 0.0020063
48 0.0019896
49 0.0019761
50 0.0019651
51 0.0019551
52 0.0019465
53 0.0019394
54 0.0018544
55 0.0018423
56 0.0018334
57 0.0018221
58 0.0018172
59 0.001766
60 0.001759
61 0.001696
62 0.0016884
63 0.0016813
64 0.0016775
65 0.001654
66 0.0016483
67 0.0016417
68 0.0016385
69 0.0016146
70 0.0016095
71 0.0016044
72 0.0016013
73 0.0015944
74 0.0015905
75 0.0015812
76 0.0015785
77 0.0015761
78 0.0015399
79 0.0015368
80 0.0015054
81 0.0015026
82 0.0014869
83 0.0014828
84 0.0014802
85 0.0014731
86 0.0014704
87 0.0014643
88 0.0014622
89 0.0014388
90 0.0014359
91 0.0014331
92 0.0014315
93 0.0014243
94 0.0014222
95 0.0014142
96 0.0014119
97 0.0014083
98 0.001407
99 0.0013945
100 0.0013918


==> data/smoothing/hard/Psi_mu_005_sigma_09.dat <==
1 0.15381
2 0.079619
3 0.045459
4 0.026457
5 0.016838
6 0.011916
7 0.010737
8 0.0093358
9 0.0084399
10 0.0078903
11 0.0054344
12 0.0052601
13 0.0040132
14 0.0039215
15 0.0035329
16 0.0034613
17 0.0033571
18 0.0033039
19 0.003182
20 0.0031374
21 0.0028645
22 0.0028113
23 0.0027788
24 0.0026863
25 0.002655
26 0.0025898
27 0.0025657
28 0.0023074
29 0.0022598
30 0.0022423
31 0.0021365
32 0.002114
33 0.0020933
34 0.0020434
35 0.0020284
36 0.0020105
37 0.0019957
38 0.0019865
39 0.0019405
40 0.0019283
41 0.0019181
42 0.0019014
43 0.0018932
44 0.0018081
45 0.0017999
46 0.0017924
47 0.0017829
48 0.0017752
49 0.0017682
50 0.0017582
51 0.0017518
52 0.0017394
53 0.0017337
54 0.0016743
55 0.0016544
56 0.0016484
57 0.0016415
58 0.0016361
59 0.0016315
60 0.0016237
61 0.0016197
62 0.0015946
63 0.0015881
64 0.0015846
65 0.0015437
66 0.0015363
67 0.0015333
68 0.0015025
69 0.0014991
70 0.0014925
71 0.0014899
72 0.0014672
73 0.0014633
74 0.0014608
75 0.0014451
76 0.001441
77 0.0014389
78 0.0014201
79 0.0014156
80 0.0014108
81 0.0014068
82 0.0014051
83 0.0013886
84 0.0013865
85 0.0013827
86 0.001381
87 0.00137
88 0.0013673
89 0.0013657
90 0.0013501
91 0.0013479
92 0.0013436
93 0.001342
94 0.0013368
95 0.0013352
96 0.0013328
97 0.0013314
98 0.0013293
99 0.001328
100 0.0013253


==> data/smoothing/hard/Psi_mu_010_sigma_01.dat <==
1 0.15381
2 0.081477
3 0.048044
4 0.034882
5 0.029824
6 0.029553
7 0.025514
8 0.018462
9 0.013356
10 0.012284
11 0.011585
12 0.011114
13 0.010579
14 0.010438
15 0.0099
16 0.008037
17 0.007675
18 0.0071622
19 0.007083
20 0.006933
21 0.00688
22 0.0065593
23 0.0056355
24 0.0055349
25 0.0054647
26 0.0053149
27 0.0052954
28 0.0052598
29 0.0052401
30 0.0052083
31 0.0042414
32 0.0041341
33 0.0038774
34 0.0038338
35 0.0038166
36 0.0037934
37 0.0037786
38 0.0037626
39 0.003755
40 0.0037345
41 0.0033197
42 0.0032297
43 0.0032009
44 0.0030373
45 0.0029923
46 0.0028008
47 0.0027661
48 0.0026124
49 0.0025845
50 0.0024663
51 0.0024424
52 0.0023416
53 0.0023169
54 0.0022795
55 0.0022717
56 0.0022646
57 0.0022555
58 0.0022527
59 0.0022309
60 0.0021679
61 0.0021567
62 0.002154
63 0.002153
64 0.002152
65 0.00215
66 0.0021497
67 0.0021473
68 0.0021473
69 0.0021472
70 0.0021471
71 0.0021471
72 0.0021471
73 0.002147
74 0.002147
75 0.002147
76 0.002147
77 0.002071
78 0.0020411
79 0.0020344
80 0.002031
81 0.0020067
82 0.0019869
83 0.0019811
84 0.0019621
85 0.0019593
86 0.0019577
87 0.0019536
88 0.001953
89 0.0019506
90 0.0019503
91 0.0019499
92 0.001897
93 0.0018778
94 0.0018731
95 0.001868
96 0.0018643
97 0.0018613
98 0.0018594
99 0.0018565
100 0.0018558


==> data/smoothing/hard/Psi_mu_010_sigma_03.dat <==
1 0.15381
2 0.081477
3 0.048044
4 0.034882
5 0.029824
6 0.02044
7 0.015455
8 0.014129
9 0.010366
10 0.0090201
11 0.0082009
12 0.0079024
13 0.0063456
14 0.0058493
15 0.0057139
16 0.0053556
17 0.0053141
18 0.0052885
19 0.0051637
20 0.004459
21 0.0043237
22 0.004168
23 0.004123
24 0.0037993
25 0.0037095
26 0.003653
27 0.0035888
28 0.003564
29 0.003395
30 0.0033141
31 0.003283
32 0.0030814
33 0.0029475
34 0.002922
35 0.0029127
36 0.0029001
37 0.0028905
38 0.0026875
39 0.0025473
40 0.0025109
41 0.0024681
42 0.0024575
43 0.0023968
44 0.002371
45 0.0023213
46 0.0023114
47 0.0023073
48 0.0022998
49 0.0022032
50 0.0021548
51 0.002146
52 0.0021423
53 0.0021355
54 0.0020636
55 0.0020421
56 0.002035
57 0.0019999
58 0.0019846
59 0.0019743
60 0.0019681
61 0.0019563
62 0.0019542
63 0.0019521
64 0.0019034
65 0.0018941
66 0.0018536
67 0.0018459
68 0.0018164
69 0.0018074
70 0.0017969
71 0.0017938
72 0.0017716
73 0.0017644
74 0.001758
75 0.0017545
76 0.0017374
77 0.0017318
78 0.0017022
79 0.0016792
80 0.0016725
81 0.0016656
82 0.0016632
83 0.0016471
84 0.001641
85 0.0016382
86 0.0016229
87 0.001619
88 0.0015986
89 0.0015941
90 0.0015911
91 0.0015873
92 0.001586
93 0.0015767
94 0.0015575
95 0.0015539
96 0.0015377
97 0.0015345
98 0.0015288
99 0.0015273
100 0.0015262


==> data/smoothing/hard/Psi_mu_010_sigma_05.dat <==
1 0.15381
2 0.081477
3 0.048044
4 0.034882
5 0.021857
6 0.018108
7 0.015531
8 0.013486
9 0.011382
10 0.0077617
11 0.0072384
12 0.0060904
13 0.0057742
14 0.0054582
15 0.0053801
16 0.0047518
17 0.0044815
18 0.0044206
19 0.0043192
20 0.0039935
21 0.0039064
22 0.0035224
23 0.0034396
24 0.0031893
25 0.003135
26 0.0030407
27 0.0030222
28 0.0030037
29 0.0029786
30 0.002765
31 0.0027317
32 0.0026951
33 0.0026803
34 0.0025866
35 0.0025289
36 0.002515
37 0.0025052
38 0.0024649
39 0.00244
40 0.0024228
41 0.0024064
42 0.0023967
43 0.0023813
44 0.0023059
45 0.0022852
46 0.0022578
47 0.0022504
48 0.0022193
49 0.0022047
50 0.0021332
51 0.0021207
52 0.002081
53 0.0020676
54 0.0020425
55 0.0020319
56 0.0019843
57 0.0019723
58 0.0019562
59 0.001952
60 0.0019367
61 0.0019275
62 0.001895
63 0.0018841
64 0.0018733
65 0.0018695
66 0.0018414
67 0.0018301
68 0.0018259
69 0.0018003
70 0.0017934
71 0.0017819
72 0.0017787
73 0.0017756
74 0.0017407
75 0.0017119
76 0.0017051
77 0.0016937
78 0.0016913
79 0.0016882
80 0.0016666
81 0.0016615
82 0.0016519
83 0.0016499
84 0.001648
85 0.001624
86 0.0016181
87 0.0016156
88 0.0016006
89 0.0015954
90 0.001593
91 0.0015797
92 0.0015762
93 0.001558
94 0.0015522
95 0.0015504
96 0.0015428
97 0.0015396
98 0.0015255
99 0.0015225
100 0.0015079


==> data/smoothing/hard/Psi_mu_010_sigma_07.dat <==
1 0.15381
2 0.081477
3 0.048044
4 0.027088
5 0.019826
6 0.015609
7 0.014169
8 0.012729
9 0.010342
10 0.0098608
11 0.0083149
12 0.0077723
13 0.0059639
14 0.0057264
15 0.0051224
16 0.0049691
17 0.004271
18 0.0041551
19 0.0039271
20 0.0038472
21 0.0034625
22 0.0033981
23 0.0033374
24 0.0032699
25 0.0032406
26 0.0031194
27 0.0030768
28 0.0029556
29 0.0029146
30 0.0028055
31 0.0027739
32 0.0026114
33 0.0025861
34 0.0024751
35 0.002449
36 0.0024141
37 0.0023925
38 0.0023711
39 0.0023605
40 0.0023001
41 0.0022831
42 0.0022435
43 0.0022275
44 0.0021527
45 0.00214
46 0.0020757
47 0.0020645
48 0.0020288
49 0.0020167
50 0.001992
51 0.0019824
52 0.0019339
53 0.0019252
54 0.0018803
55 0.0018694
56 0.0018645
57 0.0018353
58 0.0018281
59 0.0018125
60 0.0018055
61 0.0017705
62 0.0017548
63 0.0017487
64 0.0017189
65 0.0017132
66 0.0016982
67 0.0016924
68 0.001669
69 0.0016634
70 0.0016533
71 0.0016488
72 0.0016305
73 0.0016249
74 0.0016192
75 0.0016131
76 0.0016107
77 0.0015957
78 0.0015889
79 0.0015853
80 0.0015713
81 0.0015669
82 0.0015615
83 0.0015573
84 0.0015547
85 0.0015488
86 0.0015455
87 0.0015382
88 0.001535
89 0.0015201
90 0.0015169
91 0.001514
92 0.0015123
93 0.0014979
94 0.0014947
95 0.0014927
96 0.0014892
97 0.0014857
98 0.0014842
99 0.0014752
100 0.0014722


==> data/smoothing/hard/Psi_mu_010_sigma_09.dat <==
1 0.15381
2 0.081477
3 0.044133
4 0.028136
5 0.018077
6 0.014096
7 0.012602
8 0.0086253
9 0.0081534
10 0.0060255
11 0.0058152
12 0.0048279
13 0.0046973
14 0.0040603
15 0.0039644
16 0.0036314
17 0.0035311
18 0.003209
19 0.0031534
20 0.0029708
21 0.0029223
22 0.0028046
23 0.002747
24 0.0026781
25 0.0026501
26 0.0025025
27 0.0024777
28 0.0023623
29 0.0023388
30 0.0022496
31 0.0022267
32 0.0021851
33 0.0021611
34 0.0021005
35 0.002083
36 0.0020534
37 0.0020355
38 0.00201
39 0.0019978
40 0.0019426
41 0.0019323
42 0.0018845
43 0.0018758
44 0.0018325
45 0.0018238
46 0.0017872
47 0.0017798
48 0.0017494
49 0.0017422
50 0.0017117
51 0.0017038
52 0.0016766
53 0.0016705
54 0.0016515
55 0.001645
56 0.0016236
57 0.0016165
58 0.0015963
59 0.0015908
60 0.0015746
61 0.0015693
62 0.0015578
63 0.0015539
64 0.0015379
65 0.0015325
66 0.001518
67 0.0015142
68 0.0015061
69 0.0015021
70 0.0014981
71 0.0014952
72 0.0014899
73 0.0014875
74 0.0014736
75 0.001469
76 0.0014667
77 0.001454
78 0.0014504
79 0.001448
80 0.0014407
81 0.0014382
82 0.0014338
83 0.0014319
84 0.0014237
85 0.0014212
86 0.001418
87 0.0014157
88 0.0014128
89 0.0014107
90 0.0014059
91 0.001404
92 0.0013956
93 0.0013938
94 0.0013843
95 0.0013823
96 0.0013789
97 0.0013773
98 0.0013682
99 0.0013622
100 0.0013604


==> data/smoothing/hard/Psi_mu_020_sigma_01.dat <==
0.1 153.81
0.2 85.45
0.3 56.21
0.4 49.23
0.5 48.12
0.6 31.92
0.7 22.02
0.8 20.74
0.9 19.96
1 19.14
1.1 14.59
1.2 13.66
1.3 12.49
1.4 12.38
1.5 12.17
1.6 12.09
1.7 11.83
1.8 9.29
1.9 9.17
2 9.1
2.1 9.01
2.2 7.04
2.3 6.01
2.4 5.44
2.5 5.38
2.6 5.37
2.7 5.37
2.8 5.36
2.9 4.82
3 4.44
3.1 4.32
3.2 4.21
3.3 4.18
3.4 4.15
3.5 4.14
3.6 4.1
3.7 3.82
3.8 3.62
3.9 3.55
4 3.41
4.1 3.35
4.2 3.31
4.3 3.29
4.4 3.24
4.5 3.09
4.6 3.01
4.7 3
4.8 2.99
4.9 2.97
5 2.87
5.1 2.83
5.2 2.75
5.3 2.67
5.4 2.64
5.5 2.57
5.6 2.54
5.7 2.53
5.8 2.51
5.9 2.5
6 2.5
6.1 2.5
6.2 2.44
6.3 2.41
6.4 2.4
6.5 2.37
6.6 2.32
6.7 2.3
6.8 2.29
6.9 2.28
7 2.28
7.1 2.27
7.2 2.27
7.3 2.27
7.4 2.27
7.5 2.22
7.6 2.21
7.7 2.2
7.8 2.19
7.9 2.18
8 2.18
8.1 2.18
8.2 2.14
8.3 2.13
8.4 2.1
8.5 2.09
8.6 2.07
8.7 2.06
8.8 2.03
8.9 2.02
9 2
9.1 1.99
9.2 1.97
9.3 1.95
9.4 1.94
9.5 1.94
9.6 1.94
9.7 1.94
9.8 1.91
9.9 1.9
10 1.9
10.1 1.9
10.2 1.89
10.3 1.89
10.4 1.89
10.5 1.87
10.6 1.84
10.7 1.84
10.8 1.83
10.9 1.83
11 1.82
11.1 1.8
11.2 1.8
11.3 1.79
11.4 1.79
11.5 1.78
11.6 1.78
11.7 1.76
11.8 1.75
11.9 1.75
12 1.75
12.1 1.75
12.2 1.74
12.3 1.74
12.4 1.74
12.5 1.73
12.6 1.72
12.7 1.71
12.8 1.71
12.9 1.71
13 1.71
13.1 1.71
13.2 1.71
13.3 1.69
13.4 1.68
13.5 1.68
13.6 1.67
13.7 1.67
13.8 1.67
13.9 1.67
14 1.67
14.1 1.65
14.2 1.65
14.3 1.65
14.4 1.64
14.5 1.64
14.6 1.64
14.7 1.64
14.8 1.63
14.9 1.62
15 1.62
15.1 1.61
15.2 1.61
15.3 1.61
15.4 1.61
15.5 1.6
15.6 1.6
15.7 1.6
15.8 1.6
15.9 1.6
16 1.6
16.1 1.59
16.2 1.58
16.3 1.58
16.4 1.58
16.5 1.58
16.6 1.58
16.7 1.57
16.8 1.57
16.9 1.56
17 1.56
17.1 1.56
17.2 1.56
17.3 1.56
17.4 1.56
17.5 1.55
17.6 1.54
17.7 1.54
17.8 1.54
17.9 1.54
18 1.53
18.1 1.53
18.2 1.53
18.3 1.53
18.4 1.53
18.5 1.52
18.6 1.52
18.7 1.52
18.8 1.52
18.9 1.51
19 1.51
19.1 1.5
19.2 1.5
19.3 1.49
19.4 1.49
19.5 1.49
19.6 1.48
19.7 1.48
19.8 1.48
19.9 1.47
20 1.47
20.1 1.46
20.2 1.46
20.3 1.46
20.4 1.46
20.5 1.45
20.6 1.45
20.7 1.44
20.8 1.43
20.9 1.43
21 1.43
21.1 1.43
21.2 1.43
21.3 1.43
21.4 1.43
21.5 1.43
21.6 1.43
21.7 1.43
21.8 1.43
21.9 1.43
22 1.43
22.1 1.43
22.2 1.43
22.3 1.42
22.4 1.42
22.5 1.42
22.6 1.42
22.7 1.42
22.8 1.42
22.9 1.42
23 1.42
23.1 1.41
23.2 1.41
23.3 1.41
23.4 1.41
23.5 1.41
23.6 1.4
23.7 1.4
23.8 1.4
23.9 1.39
24 1.39
24.1 1.39
24.2 1.39
24.3 1.39
24.4 1.38
24.5 1.38
24.6 1.38
24.7 1.38
24.8 1.38
24.9 1.38
25 1.38
25.1 1.38
25.2 1.37
25.3 1.37
25.4 1.37
25.5 1.37
25.6 1.37
25.7 1.37
25.8 1.36
25.9 1.36
26 1.36
26.1 1.36
26.2 1.35
26.3 1.35
26.4 1.35
26.5 1.35
26.6 1.35
26.7 1.35
26.8 1.34
26.9 1.34
27 1.34
27.1 1.34
27.2 1.34
27.3 1.34
27.4 1.34
27.5 1.34
27.6 1.34
27.7 1.34
27.8 1.33
27.9 1.33
28 1.33
28.1 1.33
28.2 1.33
28.3 1.33
28.4 1.33
28.5 1.33
28.6 1.33
28.7 1.33
28.8 1.32
28.9 1.32
29 1.32
29.1 1.32
29.2 1.32
29.3 1.32
29.4 1.31
29.5 1.31
29.6 1.31
29.7 1.31
29.8 1.31
29.9 1.31
30 1.31
30.1 1.31
30.2 1.31
30.3 1.31
30.4 1.31
30.5 1.3
30.6 1.3
30.7 1.3
30.8 1.3
30.9 1.3
31 1.3
31.1 1.29
31.2 1.29
31.3 1.29
31.4 1.29
31.5 1.29
31.6 1.29
31.7 1.29
31.8 1.28
31.9 1.28
32 1.28
32.1 1.28
32.2 1.28
32.3 1.28
32.4 1.27
32.5 1.27
32.6 1.27
32.7 1.27
32.8 1.27
32.9 1.27
33 1.27
33.1 1.26
33.2 1.26
33.3 1.26
33.4 1.26
33.5 1.26
33.6 1.26
33.7 1.26
33.8 1.26
33.9 1.26
34 1.26
34.1 1.26
34.2 1.25
34.3 1.25
34.4 1.25
34.5 1.25
34.6 1.25
34.7 1.25
34.8 1.25
34.9 1.25
35 1.25
35.1 1.25
35.2 1.25
35.3 1.25
35.4 1.24
35.5 1.24
35.6 1.24
35.7 1.24
35.8 1.24
35.9 1.24
36 1.24
36.1 1.24
36.2 1.24
36.3 1.24
36.4 1.24
36.5 1.24
36.6 1.23
36.7 1.23
36.8 1.23
36.9 1.23
37 1.23
37.1 1.23
37.2 1.23
37.3 1.23
37.4 1.23
37.5 1.23
37.6 1.23
37.7 1.22
37.8 1.22
37.9 1.22
38 1.22
38.1 1.22
38.2 1.22
38.3 1.22
38.4 1.22
38.5 1.22
38.6 1.22
38.7 1.22
38.8 1.22
38.9 1.22
39 1.22
39.1 1.21
39.2 1.21
39.3 1.21
39.4 1.21
39.5 1.21
39.6 1.21
39.7 1.21
39.8 1.21
39.9 1.21
40 1.21
40.1 1.21
40.2 1.21
40.3 1.21
40.4 1.21
40.5 1.21
40.6 1.21
40.7 1.2
40.8 1.2
40.9 1.2
41 1.2
41.1 1.2
41.2 1.2
41.3 1.2
41.4 1.2
41.5 1.2
41.6 1.2
41.7 1.2
41.8 1.2
41.9 1.2
42 1.2
42.1 1.2
42.2 1.2
42.3 1.2
42.4 1.19
42.5 1.19
42.6 1.19
42.7 1.19
42.8 1.19
42.9 1.19
43 1.19
43.1 1.19
43.2 1.19
43.3 1.19
43.4 1.19
43.5 1.19
43.6 1.18
43.7 1.18
43.8 1.18
43.9 1.18
44 1.18
44.1 1.18
44.2 1.18
44.3 1.18
44.4 1.18
44.5 1.18
44.6 1.18
44.7 1.18
44.8 1.18
44.9 1.18
45 1.18
45.1 1.18
45.2 1.18
45.3 1.18
45.4 1.18
45.5 1.17
45.6 1.17
45.7 1.17
45.8 1.17
45.9 1.17
46 1.17
46.1 1.17
46.2 1.17
46.3 1.17
46.4 1.17
46.5 1.17
46.6 1.17
46.7 1.17
46.8 1.17
46.9 1.17
47 1.17
47.1 1.17
47.2 1.17
47.3 1.17
47.4 1.17
47.5 1.17
47.6 1.17
47.7 1.16
47.8 1.16
47.9 1.16
48 1.16
48.1 1.16
48.2 1.16
48.3 1.16
48.4 1.16
48.5 1.16
48.6 1.16
48.7 1.16
48.8 1.16
48.9 1.16
49 1.16
49.1 1.16
49.2 1.16
49.3 1.16
49.4 1.16
49.5 1.16
49.6 1.16
49.7 1.16
49.8 1.16
49.9 1.16
50 1.16
50.1 1.16
50.2 1.16
50.3 1.16
50.4 1.16
50.5 1.16
50.6 1.16
50.7 1.16
50.8 1.16
50.9 1.16
51 1.16
51.1 1.15
51.2 1.15
51.3 1.15
51.4 1.15
51.5 1.15
51.6 1.15
51.7 1.15
51.8 1.15
51.9 1.15
52 1.15
52.1 1.15
52.2 1.15
52.3 1.15
52.4 1.15
52.5 1.15
52.6 1.15
52.7 1.15
52.8 1.15
52.9 1.15
53 1.15
53.1 1.15
53.2 1.15
53.3 1.15
53.4 1.15
53.5 1.15
53.6 1.15
53.7 1.15
53.8 1.15
53.9 1.15
54 1.15
54.1 1.15
54.2 1.15
54.3 1.15
54.4 1.15
54.5 1.15
54.6 1.15
54.7 1.15
54.8 1.15
54.9 1.15
55 1.15
55.1 1.15
55.2 1.15
55.3 1.14
55.4 1.14
55.5 1.14
55.6 1.14
55.7 1.14
55.8 1.14
55.9 1.14
56 1.14
56.1 1.14
56.2 1.14
56.3 1.14
56.4 1.14
56.5 1.14
56.6 1.14
56.7 1.14
56.8 1.14
56.9 1.14
57 1.14
57.1 1.14
57.2 1.14
57.3 1.14
57.4 1.14
57.5 1.14
57.6 1.14
57.7 1.14
57.8 1.14
57.9 1.14
58 1.14
58.1 1.14
58.2 1.13
58.3 1.13
58.4 1.13
58.5 1.13
58.6 1.13
58.7 1.13
58.8 1.13
58.9 1.13
59 1.13
59.1 1.13
59.2 1.13
59.3 1.13
59.4 1.13
59.5 1.13
59.6 1.13
59.7 1.13
59.8 1.13
59.9 1.13
60 1.13
60.1 1.13
60.2 1.13
60.3 1.13
60.4 1.13
60.5 1.13
60.6 1.13
60.7 1.13
60.8 1.13
60.9 1.13
61 1.13
61.1 1.13
61.2 1.13
61.3 1.13
61.4 1.12
61.5 1.12
61.6 1.12
61.7 1.12
61.8 1.12
61.9 1.12
62 1.12
62.1 1.12
62.2 1.12
62.3 1.12
62.4 1.12
62.5 1.12
62.6 1.12
62.7 1.12
62.8 1.12
62.9 1.12
63 1.12
63.1 1.12
63.2 1.12
63.3 1.12
63.4 1.12
63.5 1.12
63.6 1.12
63.7 1.12
63.8 1.12
63.9 1.12
64 1.12
64.1 1.12
64.2 1.12
64.3 1.12
64.4 1.12
64.5 1.12
64.6 1.12
64.7 1.12
64.8 1.12
64.9 1.12
65 1.12
65.1 1.12
65.2 1.12
65.3 1.12
65.4 1.12
65.5 1.12
65.6 1.12
65.7 1.12
65.8 1.12
65.9 1.12
66 1.11
66.1 1.11
66.2 1.11
66.3 1.11
66.4 1.11
66.5 1.11
66.6 1.11
66.7 1.11
66.8 1.11
66.9 1.11
67 1.11
67.1 1.11
67.2 1.11
67.3 1.11
67.4 1.11
67.5 1.11
67.6 1.11
67.7 1.11
67.8 1.11
67.9 1.11
68 1.11
68.1 1.11
68.2 1.11
68.3 1.11
68.4 1.11
68.5 1.11
68.6 1.11
68.7 1.11
68.8 1.11
68.9 1.11
69 1.11
69.1 1.11
69.2 1.11
69.3 1.11
69.4 1.11
69.5 1.11
69.6 1.1
69.7 1.1
69.8 1.1
69.9 1.1
70 1.1
70.1 1.1
70.2 1.1
70.3 1.1
70.4 1.1
70.5 1.1
70.6 1.1
70.7 1.1
70.8 1.1
70.9 1.1
71 1.1
71.1 1.1
71.2 1.1
71.3 1.1
71.4 1.1
71.5 1.1
71.6 1.1
71.7 1.1
71.8 1.1
71.9 1.1
72 1.1
72.1 1.1
72.2 1.1
72.3 1.1
72.4 1.1
72.5 1.09
72.6 1.09
72.7 1.09
72.8 1.09
72.9 1.09
73 1.09
73.1 1.09
73.2 1.09
73.3 1.09
73.4 1.09
73.5 1.09
73.6 1.09
73.7 1.09
73.8 1.09
73.9 1.09
74 1.09
74.1 1.09
74.2 1.09
74.3 1.09
74.4 1.09
74.5 1.09
74.6 1.09
74.7 1.09
74.8 1.09
74.9 1.09
75 1.09
75.1 1.09
75.2 1.09
75.3 1.09
75.4 1.09
75.5 1.09
75.6 1.09
75.7 1.09
75.8 1.09
75.9 1.09
76 1.09
76.1 1.08
76.2 1.08
76.3 1.08
76.4 1.08
76.5 1.08
76.6 1.08
76.7 1.08
76.8 1.08
76.9 1.08
77 1.08
77.1 1.08
77.2 1.08
77.3 1.08
77.4 1.08
77.5 1.08
77.6 1.08
77.7 1.08
77.8 1.08
77.9 1.08
78 1.08
78.1 1.08
78.2 1.08
78.3 1.08
78.4 1.08
78.5 1.08
78.6 1.08
78.7 1.08
78.8 1.08
78.9 1.08
79 1.08
79.1 1.08
79.2 1.08
79.3 1.08
79.4 1.08
79.5 1.08
79.6 1.08
79.7 1.08
79.8 1.08
79.9 1.08
80 1.08
80.1 1.08
80.2 1.08
80.3 1.08
80.4 1.08
80.5 1.08
80.6 1.08
80.7 1.08
80.8 1.08
80.9 1.08
81 1.08
81.1 1.08
81.2 1.07
81.3 1.07
81.4 1.07
81.5 1.07
81.6 1.07
81.7 1.07
81.8 1.07
81.9 1.07
82 1.07
82.1 1.07
82.2 1.07
82.3 1.07
82.4 1.07
82.5 1.07
82.6 1.07
82.7 1.07
82.8 1.07
82.9 1.07
83 1.07
83.1 1.07
83.2 1.07
83.3 1.07
83.4 1.07
83.5 1.07
83.6 1.07
83.7 1.07
83.8 1.07
83.9 1.07
84 1.07
84.1 1.07
84.2 1.07
84.3 1.07
84.4 1.07
84.5 1.06
84.6 1.06
84.7 1.06
84.8 1.06
84.9 1.06
85 1.06
85.1 1.06
85.2 1.06
85.3 1.06
85.4 1.06
85.5 1.06
85.6 1.06
85.7 1.06
85.8 1.06
85.9 1.06
86 1.06
86.1 1.06
86.2 1.06
86.3 1.06
86.4 1.06
86.5 1.06
86.6 1.06
86.7 1.06
86.8 1.06
86.9 1.06
87 1.06
87.1 1.06
87.2 1.06
87.3 1.06
87.4 1.06
87.5 1.06
87.6 1.06
87.7 1.06
87.8 1.06
87.9 1.06
88 1.06
88.1 1.06
88.2 1.06
88.3 1.06
88.4 1.06
88.5 1.06
88.6 1.06
88.7 1.06
88.8 1.06
88.9 1.06
89 1.05
89.1 1.05
89.2 1.05
89.3 1.05
89.4 1.05
89.5 1.05
89.6 1.05
89.7 1.05
89.8 1.05
89.9 1.05
90 1.05
90.1 1.05
90.2 1.05
90.3 1.05
90.4 1.05
90.5 1.05
90.6 1.05
90.7 1.05
90.8 1.05
90.9 1.05
91 1.05
91.1 1.05
91.2 1.05
91.3 1.05
91.4 1.05
91.5 1.05
91.6 1.05
91.7 1.05
91.8 1.05
91.9 1.05
92 1.05
92.1 1.05
92.2 1.05
92.3 1.05
92.4 1.05
92.5 1.05
92.6 1.05
92.7 1.05
92.8 1.05
92.9 1.05
93 1.05
93.1 1.05
93.2 1.05
93.3 1.05
93.4 1.05
93.5 1.05
93.6 1.05
93.7 1.05
93.8 1.05
93.9 1.05
94 1.05
94.1 1.05
94.2 1.05
94.3 1.04
94.4 1.04
94.5 1.04
94.6 1.04
94.7 1.04
94.8 1.04
94.9 1.04
95 1.04
95.1 1.04
95.2 1.04
95.3 1.04
95.4 1.04
95.5 1.04
95.6 1.04
95.7 1.04
95.8 1.04
95.9 1.04
96 1.04
96.1 1.04
96.2 1.04
96.3 1.04
96.4 1.04
96.5 1.04
96.6 1.04
96.7 1.04
96.8 1.04
96.9 1.04
97 1.04
97.1 1.04
97.2 1.04
97.3 1.04
97.4 1.04
97.5 1.04
97.6 1.04
97.7 1.04
97.8 1.04
97.9 1.04
98 1.04
98.1 1.04
98.2 1.04
98.3 1.04
98.4 1.04
98.5 1.04
98.6 1.04
98.7 1.04
98.8 1.04
98.9 1.04
99 1.04
99.1 1.04
99.2 1.04
99.3 1.04
99.4 1.04
99.5 1.04
99.6 1.04
99.7 1.04
99.8 1.04
99.9 1.04
100 1.04


==> data/smoothing/hard/Psi_mu_020_sigma_03.dat <==
1 0.15381
2 0.085449
3 0.056211
4 0.049234
5 0.030603
6 0.020059
7 0.019301
8 0.018593
9 0.014629
10 0.01345
11 0.012719
12 0.012126
13 0.010189
14 0.0099299
15 0.0092283
16 0.0083843
17 0.0081408
18 0.0073472
19 0.0065881
20 0.0064911
21 0.0064576
22 0.0063878
23 0.0055622
24 0.0053297
25 0.0052535
26 0.0049849
27 0.0045382
28 0.0043081
29 0.0042095
30 0.0040046
31 0.0039232
32 0.0037391
33 0.0036685
34 0.003606
35 0.0035862
36 0.0035361
37 0.0033607
38 0.0033066
39 0.0032638
40 0.0032475
41 0.003193
42 0.003051
43 0.0029334
44 0.002897
45 0.0028644
46 0.0028539
47 0.0028263
48 0.002733
49 0.0027035
50 0.0026721
51 0.0026639
52 0.0026561
53 0.002578
54 0.0025467
55 0.002537
56 0.0025016
57 0.0024388
58 0.0024183
59 0.0023967
60 0.002391
61 0.0023858
62 0.0023319
63 0.0023114
64 0.0023034
65 0.0022774
66 0.0022404
67 0.0022254
68 0.0021896
69 0.002167
70 0.0021621
71 0.0021584
72 0.0021518
73 0.0021135
74 0.0020934
75 0.0020891
76 0.0020863
77 0.0020769
78 0.0020445
79 0.0020336
80 0.0020252
81 0.0020217
82 0.0020105
83 0.0019801
84 0.0019536
85 0.0019448
86 0.0019283
87 0.0019197
88 0.0018992
89 0.0018858
90 0.0018829
91 0.0018808
92 0.0018751
93 0.0018534
94 0.0018461
95 0.0018373
96 0.0018352
97 0.0018339
98 0.001817
99 0.00181
100 0.0017936


==> data/smoothing/hard/Psi_mu_020_sigma_05.dat <==
1 0.15381
2 0.085449
3 0.056211
4 0.031515
5 0.025409
6 0.022913
7 0.018501
8 0.015919
9 0.012763
10 0.012411
11 0.011455
12 0.010174
13 0.0097167
14 0.0092381
15 0.0073026
16 0.0062594
17 0.0059663
18 0.0057859
19 0.0053574
20 0.0051585
21 0.0050637
22 0.0049605
23 0.0045425
24 0.0043934
25 0.0043515
26 0.004201
27 0.0040083
28 0.0039242
29 0.0037555
30 0.0036858
31 0.0035348
32 0.0034756
33 0.0034062
34 0.0033474
35 0.0033114
36 0.0032915
37 0.003183
38 0.0031367
39 0.003025
40 0.002912
41 0.0028771
42 0.0028304
43 0.0027969
44 0.0027581
45 0.0027262
46 0.0026921
47 0.0026617
48 0.0026314
49 0.0026025
50 0.0025783
51 0.0025491
52 0.0025366
53 0.0025233
54 0.0024577
55 0.0024321
56 0.0024236
57 0.0023931
58 0.0023351
59 0.0022891
60 0.0022723
61 0.0022317
62 0.0021879
63 0.0021694
64 0.0021643
65 0.0021458
66 0.0021222
67 0.0021099
68 0.0020934
69 0.0020815
70 0.0020661
71 0.0020547
72 0.0020341
73 0.0020236
74 0.0019981
75 0.0019725
76 0.0019629
77 0.0019401
78 0.0019166
79 0.0019081
80 0.0018886
81 0.0018788
82 0.0018755
83 0.0018639
84 0.0018413
85 0.0018215
86 0.0018142
87 0.0018057
88 0.0017985
89 0.0017937
90 0.0017914
91 0.0017808
92 0.0017744
93 0.0017628
94 0.0017567
95 0.001743
96 0.0017352
97 0.0017332
98 0.0017261
99 0.0017189
100 0.0017168


==> data/smoothing/hard/Psi_mu_020_sigma_07.dat <==
1 0.15381
2 0.085449
3 0.045034
4 0.031369
5 0.020924
6 0.014337
7 0.0128
8 0.010813
9 0.0099596
10 0.0083099
11 0.0078561
12 0.0070841
13 0.0067621
14 0.0060502
15 0.0058047
16 0.0056846
17 0.0051252
18 0.0048649
19 0.0047331
20 0.0045823
21 0.0044568
22 0.0041312
23 0.0040415
24 0.0039653
25 0.0038501
26 0.0037361
27 0.0036659
28 0.0036077
29 0.0035178
30 0.0034256
31 0.0033706
32 0.0033166
33 0.0032551
34 0.0031248
35 0.0030793
36 0.0029701
37 0.0028608
38 0.002824
39 0.002805
40 0.0027147
41 0.0026734
42 0.0026419
43 0.0025881
44 0.0025637
45 0.0025107
46 0.0024886
47 0.0024598
48 0.0024384
49 0.0024157
50 0.0023943
51 0.0023352
52 0.0023088
53 0.0022907
54 0.0022809
55 0.0022357
56 0.0022139
57 0.0021977
58 0.0021664
59 0.0021533
60 0.0021224
61 0.0021046
62 0.0020913
63 0.0020654
64 0.0020544
65 0.0020289
66 0.0020146
67 0.0020025
68 0.0019863
69 0.0019765
70 0.0019685
71 0.001954
72 0.0019417
73 0.0019314
74 0.0019146
75 0.0019065
76 0.0018897
77 0.001882
78 0.0018656
79 0.0018583
80 0.0018429
81 0.0018359
82 0.001821
83 0.0018144
84 0.0018014
85 0.0017949
86 0.0017793
87 0.0017688
88 0.0017625
89 0.0017572
90 0.0017485
91 0.0017398
92 0.0017338
93 0.0017301
94 0.0017154
95 0.0017101
96 0.0017023
97 0.001697
98 0.0016874
99 0.0016825
100 0.0016709


==> data/smoothing/hard/Psi_mu_020_sigma_09.dat <==
0.1 153.81
0.2 77.84
0.3 43.58
0.4 26.46
0.5 16.74
0.6 12.83
0.7 11.64
0.8 8.8
0.9 8.24
1 7.14
1.1 6.82
1.2 5.95
1.3 5.73
1.4 5.17
1.5 5.02
1.6 4.58
1.7 4.24
1.8 4.1
1.9 4
2 3.81
2.1 3.74
2.2 3.54
2.3 3.48
2.4 3.32
2.5 3.27
2.6 3.12
2.7 2.99
2.8 2.88
2.9 2.85
3 2.75
3.1 2.66
3.2 2.61
3.3 2.58
3.4 2.51
3.5 2.49
3.6 2.42
3.7 2.37
3.8 2.35
3.9 2.3
4 2.28
4.1 2.23
4.2 2.21
4.3 2.19
4.4 2.15
4.5 2.14
4.6 2.1
4.7 2.07
4.8 2.06
4.9 2.03
5 2.01
5.1 2
5.2 1.97
5.3 1.94
5.4 1.91
5.5 1.9
5.6 1.88
5.7 1.87
5.8 1.85
5.9 1.84
6 1.83
6.1 1.82
6.2 1.8
6.3 1.78
6.4 1.77
6.5 1.76
6.6 1.74
6.7 1.73
6.8 1.72
6.9 1.71
7 1.7
7.1 1.7
7.2 1.69
7.3 1.68
7.4 1.67
7.5 1.65
7.6 1.65
7.7 1.64
7.8 1.63
7.9 1.62
8 1.61
8.1 1.6
8.2 1.6
8.3 1.59
8.4 1.58
8.5 1.58
8.6 1.57
8.7 1.56
8.8 1.55
8.9 1.55
9 1.54
9.1 1.53
9.2 1.53
9.3 1.52
9.4 1.52
9.5 1.51
9.6 1.51
9.7 1.51
9.8 1.5
9.9 1.49
10 1.49
10.1 1.48
10.2 1.48
10.3 1.47
10.4 1.47
10.5 1.47
10.6 1.46
10.7 1.46
10.8 1.45
10.9 1.45
11 1.45
11.1 1.44
11.2 1.43
11.3 1.43
11.4 1.43
11.5 1.42
11.6 1.42
11.7 1.42
11.8 1.41
11.9 1.41
12 1.41
12.1 1.41
12.2 1.4
12.3 1.4
12.4 1.4
12.5 1.39
12.6 1.39
12.7 1.38
12.8 1.38
12.9 1.38
13 1.38
13.1 1.37
13.2 1.37
13.3 1.37
13.4 1.36
13.5 1.36
13.6 1.36
13.7 1.36
13.8 1.35
13.9 1.35
14 1.35
14.1 1.34
14.2 1.34
14.3 1.34
14.4 1.34
14.5 1.33
14.6 1.33
14.7 1.33
14.8 1.33
14.9 1.32
15 1.32
15.1 1.32
15.2 1.32
15.3 1.31
15.4 1.31
15.5 1.31
15.6 1.31
15.7 1.31
15.8 1.3
15.9 1.3
16 1.3
16.1 1.3
16.2 1.29
16.3 1.29
16.4 1.29
16.5 1.29
16.6 1.29
16.7 1.28
16.8 1.28
16.9 1.28
17 1.28
17.1 1.27
17.2 1.27
17.3 1.27
17.4 1.27
17.5 1.27
17.6 1.27
17.7 1.26
17.8 1.26
17.9 1.26
18 1.26
18.1 1.26
18.2 1.26
18.3 1.25
18.4 1.25
18.5 1.25
18.6 1.25
18.7 1.25
18.8 1.25
18.9 1.25
19 1.24
19.1 1.24
19.2 1.24
19.3 1.24
19.4 1.24
19.5 1.24
19.6 1.23
19.7 1.23
19.8 1.23
19.9 1.23
20 1.23
20.1 1.23
20.2 1.22
20.3 1.22
20.4 1.22
20.5 1.22
20.6 1.22
20.7 1.22
20.8 1.22
20.9 1.22
21 1.21
21.1 1.21
21.2 1.21
21.3 1.21
21.4 1.21
21.5 1.21
21.6 1.21
21.7 1.21
21.8 1.21
21.9 1.2
22 1.2
22.1 1.2
22.2 1.2
22.3 1.2
22.4 1.2
22.5 1.2
22.6 1.2
22.7 1.19
22.8 1.19
22.9 1.19
23 1.19
23.1 1.19
23.2 1.19
23.3 1.19
23.4 1.19
23.5 1.19
23.6 1.19
23.7 1.18
23.8 1.18
23.9 1.18
24 1.18
24.1 1.18
24.2 1.18
24.3 1.18
24.4 1.18
24.5 1.18
24.6 1.18
24.7 1.18
24.8 1.17
24.9 1.17
25 1.17
25.1 1.17
25.2 1.17
25.3 1.17
25.4 1.17
25.5 1.17
25.6 1.17
25.7 1.17
25.8 1.17
25.9 1.16
26 1.16
26.1 1.16
26.2 1.16
26.3 1.16
26.4 1.16
26.5 1.16
26.6 1.16
26.7 1.16
26.8 1.16
26.9 1.16
27 1.16
27.1 1.15
27.2 1.15
27.3 1.15
27.4 1.15
27.5 1.15
27.6 1.15
27.7 1.15
27.8 1.15
27.9 1.15
28 1.15
28.1 1.15
28.2 1.15
28.3 1.15
28.4 1.15
28.5 1.15
28.6 1.15
28.7 1.14
28.8 1.14
28.9 1.14
29 1.14
29.1 1.14
29.2 1.14
29.3 1.14
29.4 1.14
29.5 1.14
29.6 1.14
29.7 1.14
29.8 1.14
29.9 1.14
30 1.14
30.1 1.14
30.2 1.13
30.3 1.13
30.4 1.13
30.5 1.13
30.6 1.13
30.7 1.13
30.8 1.13
30.9 1.13
31 1.13
31.1 1.13
31.2 1.13
31.3 1.13
31.4 1.13
31.5 1.13
31.6 1.13
31.7 1.13
31.8 1.13
31.9 1.12
32 1.12
32.1 1.12
32.2 1.12
32.3 1.12
32.4 1.12
32.5 1.12
32.6 1.12
32.7 1.12
32.8 1.12
32.9 1.12
33 1.12
33.1 1.12
33.2 1.12
33.3 1.12
33.4 1.12
33.5 1.12
33.6 1.11
33.7 1.11
33.8 1.11
33.9 1.11
34 1.11
34.1 1.11
34.2 1.11
34.3 1.11
34.4 1.11
34.5 1.11
34.6 1.11
34.7 1.11
34.8 1.11
34.9 1.11
35 1.11
35.1 1.11
35.2 1.11
35.3 1.11
35.4 1.11
35.5 1.1
35.6 1.1
35.7 1.1
35.8 1.1
35.9 1.1
36 1.1
36.1 1.1
36.2 1.1
36.3 1.1
36.4 1.1
36.5 1.1
36.6 1.1
36.7 1.1
36.8 1.1
36.9 1.1
37 1.1
37.1 1.1
37.2 1.1
37.3 1.1
37.4 1.09
37.5 1.09
37.6 1.09
37.7 1.09
37.8 1.09
37.9 1.09
38 1.09
38.1 1.09
38.2 1.09
38.3 1.09
38.4 1.09
38.5 1.09
38.6 1.09
38.7 1.09
38.8 1.09
38.9 1.09
39 1.09
39.1 1.09
39.2 1.09
39.3 1.09
39.4 1.09
39.5 1.08
39.6 1.08
39.7 1.08
39.8 1.08
39.9 1.08
40 1.08
40.1 1.08
40.2 1.08
40.3 1.08
40.4 1.08
40.5 1.08
40.6 1.08
40.7 1.08
40.8 1.08
40.9 1.08
41 1.08
41.1 1.08
41.2 1.08
41.3 1.08
41.4 1.08
41.5 1.08
41.6 1.08
41.7 1.08
41.8 1.08
41.9 1.07
42 1.07
42.1 1.07
42.2 1.07
42.3 1.07
42.4 1.07
42.5 1.07
42.6 1.07
42.7 1.07
42.8 1.07
42.9 1.07
43 1.07
43.1 1.07
43.2 1.07
43.3 1.07
43.4 1.07
43.5 1.07
43.6 1.07
43.7 1.07
43.8 1.07
43.9 1.07
44 1.07
44.1 1.07
44.2 1.07
44.3 1.06
44.4 1.06
44.5 1.06
44.6 1.06
44.7 1.06
44.8 1.06
44.9 1.06
45 1.06
45.1 1.06
45.2 1.06
45.3 1.06
45.4 1.06
45.5 1.06
45.6 1.06
45.7 1.06
45.8 1.06
45.9 1.06
46 1.06
46.1 1.06
46.2 1.06
46.3 1.06
46.4 1.06
46.5 1.06
46.6 1.06
46.7 1.06
46.8 1.06
46.9 1.06
47 1.05
47.1 1.05
47.2 1.05
47.3 1.05
47.4 1.05
47.5 1.05
47.6 1.05
47.7 1.05
47.8 1.05
47.9 1.05
48 1.05
48.1 1.05
48.2 1.05
48.3 1.05
48.4 1.05
48.5 1.05
48.6 1.05
48.7 1.05
48.8 1.05
48.9 1.05
49 1.05
49.1 1.05
49.2 1.05
49.3 1.05
49.4 1.05
49.5 1.05
49.6 1.05
49.7 1.05
49.8 1.05
49.9 1.05
50 1.05
50.1 1.04
50.2 1.04
50.3 1.04
50.4 1.04
50.5 1.04
50.6 1.04
50.7 1.04
50.8 1.04
50.9 1.04
51 1.04
51.1 1.04
51.2 1.04
51.3 1.04
51.4 1.04
51.5 1.04
51.6 1.04
51.7 1.04
51.8 1.04
51.9 1.04
52 1.04
52.1 1.04
52.2 1.04
52.3 1.04
52.4 1.04
52.5 1.04
52.6 1.04
52.7 1.04
52.8 1.04
52.9 1.04
53 1.04
53.1 1.04
53.2 1.04
53.3 1.04
53.4 1.04
53.5 1.03
53.6 1.03
53.7 1.03
53.8 1.03
53.9 1.03
54 1.03
54.1 1.03
54.2 1.03
54.3 1.03
54.4 1.03
54.5 1.03
54.6 1.03
54.7 1.03
54.8 1.03
54.9 1.03
55 1.03
55.1 1.03
55.2 1.03
55.3 1.03
55.4 1.03
55.5 1.03
55.6 1.03
55.7 1.03
55.8 1.03
55.9 1.03
56 1.03
56.1 1.03
56.2 1.03
56.3 1.03
56.4 1.03
56.5 1.03
56.6 1.03
56.7 1.03
56.8 1.03
56.9 1.03
57 1.03
57.1 1.03
57.2 1.03
57.3 1.03
57.4 1.02
57.5 1.02
57.6 1.02
57.7 1.02
57.8 1.02
57.9 1.02
58 1.02
58.1 1.02
58.2 1.02
58.3 1.02
58.4 1.02
58.5 1.02
58.6 1.02
58.7 1.02
58.8 1.02
58.9 1.02
59 1.02
59.1 1.02
59.2 1.02
59.3 1.02
59.4 1.02
59.5 1.02
59.6 1.02
59.7 1.02
59.8 1.02
59.9 1.02
60 1.02
60.1 1.02
60.2 1.02
60.3 1.02
60.4 1.02
60.5 1.02
60.6 1.02
60.7 1.02
60.8 1.02
60.9 1.02
61 1.02
61.1 1.02
61.2 1.02
61.3 1.02
61.4 1.02
61.5 1.02
61.6 1.01
61.7 1.01
61.8 1.01
61.9 1.01
62 1.01
62.1 1.01
62.2 1.01
62.3 1.01
62.4 1.01
62.5 1.01
62.6 1.01
62.7 1.01
62.8 1.01
62.9 1.01
63 1.01
63.1 1.01
63.2 1.01
63.3 1.01
63.4 1.01
63.5 1.01
63.6 1.01
63.7 1.01
63.8 1.01
63.9 1.01
64 1.01
64.1 1.01
64.2 1.01
64.3 1.01
64.4 1.01
64.5 1.01
64.6 1.01
64.7 1.01
64.8 1.01
64.9 1.01
65 1.01
65.1 1.01
65.2 1.01
65.3 1.01
65.4 1.01
65.5 1.01
65.6 1.01
65.7 1.01
65.8 1.01
65.9 1.01
66 1.01
66.1 1.01
66.2 1.01
66.3 1.01
66.4 1
66.5 1
66.6 1
66.7 1
66.8 1
66.9 1
67 1
67.1 1
67.2 1
67.3 1
67.4 1
67.5 1
67.6 1
67.7 1
67.8 1
67.9 1
68 1
68.1 1
68.2 1
68.3 1
68.4 1
68.5 1
68.6 1
68.7 1
68.8 1
68.9 1
69 1
69.1 1
69.2 1
69.3 1
69.4 1
69.5 1
69.6 1
69.7 1
69.8 1
69.9 1
70 1
70.1 1
70.2 1
70.3 1
70.4 1
70.5 1
70.6 1
70.7 1
70.8 1
70.9 1
71 1
71.1 1
71.2 1
71.3 1
71.4 1
71.5 1
71.6 1
71.7 1
71.8 1
71.9 1
72 1
72.1 1
72.2 1
72.3 1
72.4 1
72.5 1
72.6 1
72.7 1
72.8 1
72.9 1
73 0.99
73.1 0.99
73.2 0.99
73.3 0.99
73.4 0.99
73.5 0.99
73.6 0.99
73.7 0.99
73.8 0.99
73.9 0.99
74 0.99
74.1 0.99
74.2 0.99
74.3 0.99
74.4 0.99
74.5 0.99
74.6 0.99
74.7 0.99
74.8 0.99
74.9 0.99
75 0.99
75.1 0.99
75.2 0.99
75.3 0.99
75.4 0.99
75.5 0.99
75.6 0.99
75.7 0.99
75.8 0.99
75.9 0.99
76 0.99
76.1 0.99
76.2 0.99
76.3 0.99
76.4 0.99
76.5 0.99
76.6 0.99
76.7 0.99
76.8 0.99
76.9 0.99
77 0.99
77.1 0.99
77.2 0.99
77.3 0.99
77.4 0.99
77.5 0.99
77.6 0.99
77.7 0.99
77.8 0.99
77.9 0.99
78 0.99
78.1 0.99
78.2 0.99
78.3 0.99
78.4 0.99
78.5 0.99
78.6 0.99
78.7 0.99
78.8 0.99
78.9 0.99
79 0.99
79.1 0.99
79.2 0.99
79.3 0.99
79.4 0.99
79.5 0.99
79.6 0.99
79.7 0.99
79.8 0.99
79.9 0.99
80 0.99
80.1 0.99
80.2 0.99
80.3 0.99
80.4 0.99
80.5 0.99
80.6 0.99
80.7 0.99
80.8 0.99
80.9 0.99
81 0.99
81.1 0.99
81.2 0.99
81.3 0.99
81.4 0.99
81.5 0.98
81.6 0.98
81.7 0.98
81.8 0.98
81.9 0.98
82 0.98
82.1 0.98
82.2 0.98
82.3 0.98
82.4 0.98
82.5 0.98
82.6 0.98
82.7 0.98
82.8 0.98
82.9 0.98
83 0.98
83.1 0.98
83.2 0.98
83.3 0.98
83.4 0.98
83.5 0.98
83.6 0.98
83.7 0.98
83.8 0.98
83.9 0.98
84 0.98
84.1 0.98
84.2 0.98
84.3 0.98
84.4 0.98
84.5 0.98
84.6 0.98
84.7 0.98
84.8 0.98
84.9 0.98
85 0.98
85.1 0.98
85.2 0.98
85.3 0.98
85.4 0.98
85.5 0.98
85.6 0.98
85.7 0.98
85.8 0.98
85.9 0.98
86 0.98
86.1 0.98
86.2 0.98
86.3 0.98
86.4 0.98
86.5 0.98
86.6 0.98
86.7 0.98
86.8 0.98
86.9 0.98
87 0.98
87.1 0.98
87.2 0.98
87.3 0.98
87.4 0.98
87.5 0.98
87.6 0.98
87.7 0.98
87.8 0.98
87.9 0.98
88 0.98
88.1 0.98
88.2 0.98
88.3 0.98
88.4 0.98
88.5 0.98
88.6 0.98
88.7 0.98
88.8 0.98
88.9 0.98
89 0.98
89.1 0.98
89.2 0.98
89.3 0.98
89.4 0.98
89.5 0.98
89.6 0.98
89.7 0.98
89.8 0.98
89.9 0.98
90 0.98
90.1 0.98
90.2 0.98
90.3 0.98
90.4 0.98
90.5 0.98
90.6 0.98
90.7 0.97
90.8 0.97
90.9 0.97
91 0.97
91.1 0.97
91.2 0.97
91.3 0.97
91.4 0.97
91.5 0.97
91.6 0.97
91.7 0.97
91.8 0.97
91.9 0.97
92 0.97
92.1 0.97
92.2 0.97
92.3 0.97
92.4 0.97
92.5 0.97
92.6 0.97
92.7 0.97
92.8 0.97
92.9 0.97
93 0.97
93.1 0.97
93.2 0.97
93.3 0.97
93.4 0.97
93.5 0.97
93.6 0.97
93.7 0.97
93.8 0.97
93.9 0.97
94 0.97
94.1 0.97
94.2 0.97
94.3 0.97
94.4 0.97
94.5 0.97
94.6 0.97
94.7 0.97
94.8 0.97
94.9 0.97
95 0.97
95.1 0.97
95.2 0.97
95.3 0.97
95.4 0.97
95.5 0.97
95.6 0.97
95.7 0.97
95.8 0.97
95.9 0.97
96 0.97
96.1 0.97
96.2 0.97
96.3 0.97
96.4 0.97
96.5 0.97
96.6 0.97
96.7 0.97
96.8 0.97
96.9 0.97
97 0.97
97.1 0.97
97.2 0.97
97.3 0.97
97.4 0.97
97.5 0.97
97.6 0.97
97.7 0.97
97.8 0.97
97.9 0.97
98 0.97
98.1 0.97
98.2 0.97
98.3 0.97
98.4 0.97
98.5 0.97
98.6 0.97
98.7 0.97
98.8 0.97
98.9 0.97
99 0.97
99.1 0.97
99.2 0.97
99.3 0.97
99.4 0.97
99.5 0.97
99.6 0.97
99.7 0.97
99.8 0.97
99.9 0.97
100 0.97


==> data/smoothing/soft/Psi_iter_thresh.dat <==
0.1 377.48
0.2 88.75
0.3 52
0.4 36.83
0.5 28.93
0.6 24.09
0.7 20.79
0.8 18.36
0.9 16.48
1 14.98
1.1 13.76
1.2 12.74
1.3 11.88
1.4 11.14
1.5 10.5
1.6 9.94
1.7 9.44
1.8 9
1.9 8.6
2 8.25
2.1 7.92
2.2 7.63
2.3 7.36
2.4 7.11
2.5 6.89
2.6 6.68
2.7 6.48
2.8 6.3
2.9 6.13
3 5.97
3.1 5.83
3.2 5.69
3.3 5.56
3.4 5.43
3.5 5.32
3.6 5.2
3.7 5.1
3.8 5
3.9 4.91
4 4.82
4.1 4.73
4.2 4.65
4.3 4.57
4.4 4.49
4.5 4.42
4.6 4.35
4.7 4.29
4.8 4.22
4.9 4.16
5 4.1
5.1 4.04
5.2 3.99
5.3 3.94
5.4 3.88
5.5 3.83
5.6 3.79
5.7 3.74
5.8 3.69
5.9 3.65
6 3.61
6.1 3.57
6.2 3.53
6.3 3.49
6.4 3.45
6.5 3.42
6.6 3.38
6.7 3.35
6.8 3.31
6.9 3.28
7 3.25
7.1 3.22
7.2 3.19
7.3 3.16
7.4 3.13
7.5 3.1
7.6 3.08
7.7 3.05
7.8 3.02
7.9 3
8 2.97
8.1 2.95
8.2 2.93
8.3 2.9
8.4 2.88
8.5 2.86
8.6 2.84
8.7 2.82
8.8 2.8
8.9 2.78
9 2.76
9.1 2.74
9.2 2.72
9.3 2.7
9.4 2.68
9.5 2.67
9.6 2.65
9.7 2.63
9.8 2.61
9.9 2.6
10 2.58
10.1 2.57
10.2 2.55
10.3 2.54
10.4 2.52
10.5 2.51
10.6 2.49
10.7 2.48
10.8 2.47
10.9 2.45
11 2.44
11.1 2.43
11.2 2.41
11.3 2.4
11.4 2.39
11.5 2.38
11.6 2.37
11.7 2.36
11.8 2.34
11.9 2.33
12 2.32
12.1 2.31
12.2 2.3
12.3 2.29
12.4 2.28
12.5 2.27
12.6 2.26
12.7 2.25
12.8 2.24
12.9 2.23
13 2.22
13.1 2.21
13.2 2.2
13.3 2.19
13.4 2.19
13.5 2.18
13.6 2.17
13.7 2.16
13.8 2.15
13.9 2.14
14 2.14
14.1 2.13
14.2 2.12
14.3 2.11
14.4 2.11
14.5 2.1
14.6 2.09
14.7 2.08
14.8 2.08
14.9 2.07
15 2.06
15.1 2.06
15.2 2.05
15.3 2.04
15.4 2.04
15.5 2.03
15.6 2.02
15.7 2.02
15.8 2.01
15.9 2
16 2
16.1 1.99
16.2 1.99
16.3 1.98
16.4 1.97
16.5 1.97
16.6 1.96
16.7 1.96
16.8 1.95
16.9 1.95
17 1.94
17.1 1.94
17.2 1.93
17.3 1.92
17.4 1.92
17.5 1.91
17.6 1.91
17.7 1.9
17.8 1.9
17.9 1.89
18 1.89
18.1 1.88
18.2 1.88
18.3 1.87
18.4 1.87
18.5 1.86
18.6 1.86
18.7 1.86
18.8 1.85
18.9 1.85
19 1.84
19.1 1.84
19.2 1.83
19.3 1.83
19.4 1.82
19.5 1.82
19.6 1.82
19.7 1.81
19.8 1.81
19.9 1.8
20 1.8
20.1 1.8
20.2 1.79
20.3 1.79
20.4 1.78
20.5 1.78
20.6 1.78
20.7 1.77
20.8 1.77
20.9 1.76
21 1.76
21.1 1.76
21.2 1.75
21.3 1.75
21.4 1.75
21.5 1.74
21.6 1.74
21.7 1.74
21.8 1.73
21.9 1.73
22 1.73
22.1 1.72
22.2 1.72
22.3 1.72
22.4 1.71
22.5 1.71
22.6 1.71
22.7 1.7
22.8 1.7
22.9 1.7
23 1.69
23.1 1.69
23.2 1.69
23.3 1.69
23.4 1.68
23.5 1.68
23.6 1.68
23.7 1.67
23.8 1.67
23.9 1.67
24 1.66
24.1 1.66
24.2 1.66
24.3 1.66
24.4 1.65
24.5 1.65
24.6 1.65
24.7 1.65
24.8 1.64
24.9 1.64
25 1.64
25.1 1.64
25.2 1.63
25.3 1.63
25.4 1.63
25.5 1.63
25.6 1.62
25.7 1.62
25.8 1.62
25.9 1.62
26 1.61
26.1 1.61
26.2 1.61
26.3 1.61
26.4 1.6
26.5 1.6
26.6 1.6
26.7 1.6
26.8 1.6
26.9 1.59
27 1.59
27.1 1.59
27.2 1.59
27.3 1.58
27.4 1.58
27.5 1.58
27.6 1.58
27.7 1.58
27.8 1.57
27.9 1.57
28 1.57
28.1 1.57
28.2 1.57
28.3 1.56
28.4 1.56
28.5 1.56
28.6 1.56
28.7 1.56
28.8 1.55
28.9 1.55
29 1.55
29.1 1.55
29.2 1.55
29.3 1.54
29.4 1.54
29.5 1.54
29.6 1.54
29.7 1.54
29.8 1.54
29.9 1.53
30 1.53
30.1 1.53
30.2 1.53
30.3 1.53
30.4 1.52
30.5 1.52
30.6 1.52
30.7 1.52
30.8 1.52
30.9 1.52
31 1.51
31.1 1.51
31.2 1.51
31.3 1.51
31.4 1.51
31.5 1.51
31.6 1.5
31.7 1.5
31.8 1.5
31.9 1.5
32 1.5
32.1 1.5
32.2 1.5
32.3 1.49
32.4 1.49
32.5 1.49
32.6 1.49
32.7 1.49
32.8 1.49
32.9 1.49
33 1.48
33.1 1.48
33.2 1.48
33.3 1.48
33.4 1.48
33.5 1.48
33.6 1.48
33.7 1.47
33.8 1.47
33.9 1.47
34 1.47
34.1 1.47
34.2 1.47
34.3 1.47
34.4 1.46
34.5 1.46
34.6 1.46
34.7 1.46
34.8 1.46
34.9 1.46
35 1.46
35.1 1.46
35.2 1.45
35.3 1.45
35.4 1.45
35.5 1.45
35.6 1.45
35.7 1.45
35.8 1.45
35.9 1.45
36 1.44
36.1 1.44
36.2 1.44
36.3 1.44
36.4 1.44
36.5 1.44
36.6 1.44
36.7 1.44
36.8 1.43
36.9 1.43
37 1.43
37.1 1.43
37.2 1.43
37.3 1.43
37.4 1.43
37.5 1.43
37.6 1.43
37.7 1.42
37.8 1.42
37.9 1.42
38 1.42
38.1 1.42
38.2 1.42
38.3 1.42
38.4 1.42
38.5 1.42
38.6 1.41
38.7 1.41
38.8 1.41
38.9 1.41
39 1.41
39.1 1.41
39.2 1.41
39.3 1.41
39.4 1.41
39.5 1.4
39.6 1.4
39.7 1.4
39.8 1.4
39.9 1.4
40 1.4
40.1 1.4
40.2 1.4
40.3 1.4
40.4 1.4
40.5 1.39
40.6 1.39
40.7 1.39
40.8 1.39
40.9 1.39
41 1.39
41.1 1.39
41.2 1.39
41.3 1.39
41.4 1.39
41.5 1.39
41.6 1.38
41.7 1.38
41.8 1.38
41.9 1.38
42 1.38
42.1 1.38
42.2 1.38
42.3 1.38
42.4 1.38
42.5 1.38
42.6 1.37
42.7 1.37
42.8 1.37
42.9 1.37
43 1.37
43.1 1.37
43.2 1.37
43.3 1.37
43.4 1.37
43.5 1.37
43.6 1.37
43.7 1.36
43.8 1.36
43.9 1.36
44 1.36
44.1 1.36
44.2 1.36
44.3 1.36
44.4 1.36
44.5 1.36
44.6 1.36
44.7 1.36
44.8 1.36
44.9 1.35
45 1.35
45.1 1.35
45.2 1.35
45.3 1.35
45.4 1.35
45.5 1.35
45.6 1.35
45.7 1.35
45.8 1.35
45.9 1.35
46 1.35
46.1 1.35
46.2 1.34
46.3 1.34
46.4 1.34
46.5 1.34
46.6 1.34
46.7 1.34
46.8 1.34
46.9 1.34
47 1.34
47.1 1.34
47.2 1.34
47.3 1.34
47.4 1.34
47.5 1.33
47.6 1.33
47.7 1.33
47.8 1.33
47.9 1.33
48 1.33
48.1 1.33
48.2 1.33
48.3 1.33
48.4 1.33
48.5 1.33
48.6 1.33
48.7 1.33
48.8 1.33
48.9 1.32
49 1.32
49.1 1.32
49.2 1.32
49.3 1.32
49.4 1.32
49.5 1.32
49.6 1.32
49.7 1.32
49.8 1.32
49.9 1.32
50 1.32
50.1 1.32
50.2 1.32
50.3 1.31
50.4 1.31
50.5 1.31
50.6 1.31
50.7 1.31
50.8 1.31
50.9 1.31
51 1.31
51.1 1.31
51.2 1.31
51.3 1.31
51.4 1.31
51.5 1.31
51.6 1.31
51.7 1.31
51.8 1.31
51.9 1.3
52 1.3
52.1 1.3
52.2 1.3
52.3 1.3
52.4 1.3
52.5 1.3
52.6 1.3
52.7 1.3
52.8 1.3
52.9 1.3
53 1.3
53.1 1.3
53.2 1.3
53.3 1.3
53.4 1.3
53.5 1.29
53.6 1.29
53.7 1.29
53.8 1.29
53.9 1.29
54 1.29
54.1 1.29
54.2 1.29
54.3 1.29
54.4 1.29
54.5 1.29
54.6 1.29
54.7 1.29
54.8 1.29
54.9 1.29
55 1.29
55.1 1.29
55.2 1.28
55.3 1.28
55.4 1.28
55.5 1.28
55.6 1.28
55.7 1.28
55.8 1.28
55.9 1.28
56 1.28
56.1 1.28
56.2 1.28
56.3 1.28
56.4 1.28
56.5 1.28
56.6 1.28
56.7 1.28
56.8 1.28
56.9 1.28
57 1.27
57.1 1.27
57.2 1.27
57.3 1.27
57.4 1.27
57.5 1.27
57.6 1.27
57.7 1.27
57.8 1.27
57.9 1.27
58 1.27
58.1 1.27
58.2 1.27
58.3 1.27
58.4 1.27
58.5 1.27
58.6 1.27
58.7 1.27
58.8 1.27
58.9 1.27
59 1.26
59.1 1.26
59.2 1.26
59.3 1.26
59.4 1.26
59.5 1.26
59.6 1.26
59.7 1.26
59.8 1.26
59.9 1.26
60 1.26
60.1 1.26
60.2 1.26
60.3 1.26
60.4 1.26
60.5 1.26
60.6 1.26
60.7 1.26
60.8 1.26
60.9 1.26
61 1.26
61.1 1.25
61.2 1.25
61.3 1.25
61.4 1.25
61.5 1.25
61.6 1.25
61.7 1.25
61.8 1.25
61.9 1.25
62 1.25
62.1 1.25
62.2 1.25
62.3 1.25
62.4 1.25
62.5 1.25
62.6 1.25
62.7 1.25
62.8 1.25
62.9 1.25
63 1.25
63.1 1.25
63.2 1.24
63.3 1.24
63.4 1.24
63.5 1.24
63.6 1.24
63.7 1.24
63.8 1.24
63.9 1.24
64 1.24
64.1 1.24
64.2 1.24
64.3 1.24
64.4 1.24
64.5 1.24
64.6 1.24
64.7 1.24
64.8 1.24
64.9 1.24
65 1.24
65.1 1.24
65.2 1.24
65.3 1.24
65.4 1.24
65.5 1.23
65.6 1.23
65.7 1.23
65.8 1.23
65.9 1.23
66 1.23
66.1 1.23
66.2 1.23
66.3 1.23
66.4 1.23
66.5 1.23
66.6 1.23
66.7 1.23
66.8 1.23
66.9 1.23
67 1.23
67.1 1.23
67.2 1.23
67.3 1.23
67.4 1.23
67.5 1.23
67.6 1.23
67.7 1.23
67.8 1.22
67.9 1.22
68 1.22
68.1 1.22
68.2 1.22
68.3 1.22
68.4 1.22
68.5 1.22
68.6 1.22
68.7 1.22
68.8 1.22
68.9 1.22
69 1.22
69.1 1.22
69.2 1.22
69.3 1.22
69.4 1.22
69.5 1.22
69.6 1.22
69.7 1.22
69.8 1.22
69.9 1.22
70 1.22
70.1 1.22
70.2 1.22
70.3 1.22
70.4 1.21
70.5 1.21
70.6 1.21
70.7 1.21
70.8 1.21
70.9 1.21
71 1.21
71.1 1.21
71.2 1.21
71.3 1.21
71.4 1.21
71.5 1.21
71.6 1.21
71.7 1.21
71.8 1.21
71.9 1.21
72 1.21
72.1 1.21
72.2 1.21
72.3 1.21
72.4 1.21
72.5 1.21
72.6 1.21
72.7 1.21
72.8 1.21
72.9 1.21
73 1.2
73.1 1.2
73.2 1.2
73.3 1.2
73.4 1.2
73.5 1.2
73.6 1.2
73.7 1.2
73.8 1.2
73.9 1.2
74 1.2
74.1 1.2
74.2 1.2
74.3 1.2
74.4 1.2
74.5 1.2
74.6 1.2
74.7 1.2
74.8 1.2
74.9 1.2
75 1.2
75.1 1.2
75.2 1.2
75.3 1.2
75.4 1.2
75.5 1.2
75.6 1.2
75.7 1.2
75.8 1.2
75.9 1.2
76 1.19
76.1 1.19
76.2 1.19
76.3 1.19
76.4 1.19
76.5 1.19
76.6 1.19
76.7 1.19
76.8 1.19
76.9 1.19
77 1.19
77.1 1.19
77.2 1.19
77.3 1.19
77.4 1.19
77.5 1.19
77.6 1.19
77.7 1.19
77.8 1.19
77.9 1.19
78 1.19
78.1 1.19
78.2 1.19
78.3 1.19
78.4 1.19
78.5 1.19
78.6 1.19
78.7 1.19
78.8 1.19
78.9 1.19
79 1.19
79.1 1.19
79.2 1.19
79.3 1.19
79.4 1.19
79.5 1.18
79.6 1.18
79.7 1.18
79.8 1.18
79.9 1.18
80 1.18
80.1 1.18
80.2 1.18
80.3 1.18
80.4 1.18
80.5 1.18
80.6 1.18
80.7 1.18
80.8 1.18
80.9 1.18
81 1.18
81.1 1.18
81.2 1.18
81.3 1.18
81.4 1.18
81.5 1.18
81.6 1.18
81.7 1.18
81.8 1.18
81.9 1.18
82 1.18
82.1 1.18
82.2 1.18
82.3 1.18
82.4 1.18
82.5 1.18
82.6 1.18
82.7 1.18
82.8 1.18
82.9 1.18
83 1.18
83.1 1.18
83.2 1.18
83.3 1.17
83.4 1.17
83.5 1.17
83.6 1.17
83.7 1.17
83.8 1.17
83.9 1.17
84 1.17
84.1 1.17
84.2 1.17
84.3 1.17
84.4 1.17
84.5 1.17
84.6 1.17
84.7 1.17
84.8 1.17
84.9 1.17
85 1.17
85.1 1.17
85.2 1.17
85.3 1.17
85.4 1.17
85.5 1.17
85.6 1.17
85.7 1.17
85.8 1.17
85.9 1.17
86 1.17
86.1 1.17
86.2 1.17
86.3 1.17
86.4 1.17
86.5 1.17
86.6 1.17
86.7 1.17
86.8 1.17
86.9 1.17
87 1.17
87.1 1.17
87.2 1.17
87.3 1.17
87.4 1.16
87.5 1.16
87.6 1.16
87.7 1.16
87.8 1.16
87.9 1.16
88 1.16
88.1 1.16
88.2 1.16
88.3 1.16
88.4 1.16
88.5 1.16
88.6 1.16
88.7 1.16
88.8 1.16
88.9 1.16
89 1.16
89.1 1.16
89.2 1.16
89.3 1.16
89.4 1.16
89.5 1.16
89.6 1.16
89.7 1.16
89.8 1.16
89.9 1.16
90 1.16
90.1 1.16
90.2 1.16
90.3 1.16
90.4 1.16
90.5 1.16
90.6 1.16
90.7 1.16
90.8 1.16
90.9 1.16
91 1.16
91.1 1.16
91.2 1.16
91.3 1.16
91.4 1.16
91.5 1.16
91.6 1.16
91.7 1.16
91.8 1.15
91.9 1.15
92 1.15
92.1 1.15
92.2 1.15
92.3 1.15
92.4 1.15
92.5 1.15
92.6 1.15
92.7 1.15
92.8 1.15
92.9 1.15
93 1.15
93.1 1.15
93.2 1.15
93.3 1.15
93.4 1.15
93.5 1.15
93.6 1.15
93.7 1.15
93.8 1.15
93.9 1.15
94 1.15
94.1 1.15
94.2 1.15
94.3 1.15
94.4 1.15
94.5 1.15
94.6 1.15
94.7 1.15
94.8 1.15
94.9 1.15
95 1.15
95.1 1.15
95.2 1.15
95.3 1.15
95.4 1.15
95.5 1.15
95.6 1.15
95.7 1.15
95.8 1.15
95.9 1.15
96 1.15
96.1 1.15
96.2 1.15
96.3 1.15
96.4 1.15
96.5 1.15
96.6 1.15
96.7 1.15
96.8 1.15
96.9 1.14
97 1.14
97.1 1.14
97.2 1.14
97.3 1.14
97.4 1.14
97.5 1.14
97.6 1.14
97.7 1.14
97.8 1.14
97.9 1.14
98 1.14
98.1 1.14
98.2 1.14
98.3 1.14
98.4 1.14
98.5 1.14
98.6 1.14
98.7 1.14
98.8 1.14
98.9 1.14
99 1.14
99.1 1.14
99.2 1.14
99.3 1.14
99.4 1.14
99.5 1.14
99.6 1.14
99.7 1.14
99.8 1.14
99.9 1.14
100 1.14


==> data/smoothing/soft/Psi_mu_001_sigma_01.dat <==
0.1 88.75
0.2 52.48
0.3 37.49
0.4 29.66
0.5 24.87
0.6 21.59
0.7 19.18
0.8 17.33
0.9 15.86
1 14.67
1.1 13.67
1.2 12.83
1.3 12.11
1.4 11.49
1.5 10.95
1.6 10.47
1.7 10.04
1.8 9.66
1.9 9.32
2 9.01
2.1 8.73
2.2 8.48
2.3 8.24
2.4 8.03
2.5 7.83
2.6 7.65
2.7 7.48
2.8 7.32
2.9 7.17
3 7.04
3.1 6.91
3.2 6.79
3.3 6.67
3.4 6.57
3.5 6.47
3.6 6.37
3.7 6.28
3.8 6.2
3.9 6.12
4 6.04
4.1 5.97
4.2 5.9
4.3 5.84
4.4 5.77
4.5 5.71
4.6 5.66
4.7 5.6
4.8 5.55
4.9 5.5
5 5.45
5.1 5.41
5.2 5.36
5.3 5.32
5.4 5.28
5.5 5.24
5.6 5.2
5.7 5.17
5.8 5.13
5.9 5.1
6 5.07
6.1 5.04
6.2 5.01
6.3 4.98
6.4 4.95
6.5 4.92
6.6 4.89
6.7 4.87
6.8 4.84
6.9 4.82
7 4.8
7.1 4.77
7.2 4.75
7.3 4.73
7.4 4.71
7.5 4.69
7.6 4.67
7.7 4.65
7.8 4.64
7.9 4.62
8 4.6
8.1 4.58
8.2 4.57
8.3 4.55
8.4 4.54
8.5 4.52
8.6 4.51
8.7 4.49
8.8 4.48
8.9 4.47
9 4.45
9.1 4.44
9.2 4.43
9.3 4.42
9.4 4.41
9.5 4.4
9.6 4.38
9.7 4.37
9.8 4.36
9.9 4.35
10 4.34
10.1 4.33
10.2 4.15
10.3 4.02
10.4 3.92
10.5 3.84
10.6 3.76
10.7 3.69
10.8 3.62
10.9 3.56
11 3.5
11.1 3.45
11.2 3.4
11.3 3.36
11.4 3.31
11.5 3.27
11.6 3.23
11.7 3.19
11.8 3.16
11.9 3.12
12 3.09
12.1 3.06
12.2 3.03
12.3 3
12.4 2.97
12.5 2.95
12.6 2.92
12.7 2.9
12.8 2.88
12.9 2.85
13 2.83
13.1 2.81
13.2 2.79
13.3 2.77
13.4 2.75
13.5 2.73
13.6 2.72
13.7 2.7
13.8 2.68
13.9 2.67
14 2.65
14.1 2.64
14.2 2.62
14.3 2.61
14.4 2.59
14.5 2.58
14.6 2.57
14.7 2.56
14.8 2.54
14.9 2.53
15 2.52
15.1 2.51
15.2 2.5
15.3 2.49
15.4 2.48
15.5 2.47
15.6 2.46
15.7 2.45
15.8 2.44
15.9 2.43
16 2.42
16.1 2.41
16.2 2.41
16.3 2.4
16.4 2.39
16.5 2.38
16.6 2.37
16.7 2.37
16.8 2.36
16.9 2.35
17 2.35
17.1 2.34
17.2 2.33
17.3 2.33
17.4 2.32
17.5 2.31
17.6 2.31
17.7 2.3
17.8 2.3
17.9 2.29
18 2.29
18.1 2.28
18.2 2.28
18.3 2.27
18.4 2.27
18.5 2.26
18.6 2.26
18.7 2.25
18.8 2.25
18.9 2.24
19 2.24
19.1 2.23
19.2 2.23
19.3 2.23
19.4 2.22
19.5 2.22
19.6 2.21
19.7 2.21
19.8 2.21
19.9 2.2
20 2.2
20.1 2.2
20.2 2.19
20.3 2.19
20.4 2.19
20.5 2.18
20.6 2.18
20.7 2.18
20.8 2.17
20.9 2.17
21 2.17
21.1 2.17
21.2 2.16
21.3 2.16
21.4 2.16
21.5 2.15
21.6 2.15
21.7 2.15
21.8 2.15
21.9 2.14
22 2.14
22.1 2.14
22.2 2.14
22.3 2.14
22.4 2.13
22.5 2.13
22.6 2.13
22.7 2.13
22.8 2.12
22.9 2.12
23 2.12
23.1 2.12
23.2 2.12
23.3 2.11
23.4 2.11
23.5 2.11
23.6 2.11
23.7 2.11
23.8 2.11
23.9 2.1
24 2.1
24.1 2.1
24.2 2.1
24.3 2.1
24.4 2.1
24.5 2.09
24.6 2.09
24.7 2.09
24.8 2.09
24.9 2.09
25 2.09
25.1 2.09
25.2 2.08
25.3 2.08
25.4 2.08
25.5 2.08
25.6 2.08
25.7 2.08
25.8 2.08
25.9 2.07
26 2.07
26.1 2.07
26.2 2.07
26.3 2.07
26.4 2.07
26.5 2.07
26.6 2.07
26.7 2.07
26.8 2.06
26.9 2.06
27 2.06
27.1 2.06
27.2 2.06
27.3 2.06
27.4 2.06
27.5 2.06
27.6 2.06
27.7 2.06
27.8 2.05
27.9 2.05
28 2.05
28.1 2.05
28.2 2.05
28.3 2.05
28.4 2.05
28.5 2.05
28.6 2.05
28.7 2.05
28.8 2.05
28.9 2.05
29 2.04
29.1 2.04
29.2 2.03
29.3 2.02
29.4 2.02
29.5 2.01
29.6 2
29.7 1.99
29.8 1.98
29.9 1.98
30 1.97
30.1 1.96
30.2 1.95
30.3 1.95
30.4 1.94
30.5 1.94
30.6 1.93
30.7 1.92
30.8 1.92
30.9 1.91
31 1.91
31.1 1.9
31.2 1.9
31.3 1.89
31.4 1.89
31.5 1.88
31.6 1.88
31.7 1.87
31.8 1.87
31.9 1.86
32 1.86
32.1 1.86
32.2 1.85
32.3 1.85
32.4 1.84
32.5 1.84
32.6 1.84
32.7 1.83
32.8 1.83
32.9 1.83
33 1.82
33.1 1.82
33.2 1.82
33.3 1.81
33.4 1.81
33.5 1.81
33.6 1.8
33.7 1.8
33.8 1.8
33.9 1.8
34 1.79
34.1 1.79
34.2 1.79
34.3 1.79
34.4 1.78
34.5 1.78
34.6 1.78
34.7 1.78
34.8 1.77
34.9 1.77
35 1.77
35.1 1.77
35.2 1.76
35.3 1.76
35.4 1.76
35.5 1.76
35.6 1.76
35.7 1.75
35.8 1.75
35.9 1.75
36 1.75
36.1 1.75
36.2 1.74
36.3 1.74
36.4 1.74
36.5 1.74
36.6 1.74
36.7 1.73
36.8 1.73
36.9 1.73
37 1.73
37.1 1.73
37.2 1.73
37.3 1.72
37.4 1.72
37.5 1.72
37.6 1.72
37.7 1.72
37.8 1.72
37.9 1.72
38 1.71
38.1 1.71
38.2 1.71
38.3 1.71
38.4 1.71
38.5 1.71
38.6 1.71
38.7 1.71
38.8 1.7
38.9 1.7
39 1.7
39.1 1.7
39.2 1.7
39.3 1.7
39.4 1.7
39.5 1.7
39.6 1.7
39.7 1.69
39.8 1.69
39.9 1.69
40 1.69
40.1 1.69
40.2 1.69
40.3 1.69
40.4 1.69
40.5 1.69
40.6 1.69
40.7 1.68
40.8 1.68
40.9 1.68
41 1.68
41.1 1.68
41.2 1.68
41.3 1.68
41.4 1.68
41.5 1.68
41.6 1.68
41.7 1.68
41.8 1.68
41.9 1.67
42 1.67
42.1 1.67
42.2 1.67
42.3 1.67
42.4 1.67
42.5 1.67
42.6 1.67
42.7 1.67
42.8 1.67
42.9 1.67
43 1.67
43.1 1.67
43.2 1.67
43.3 1.67
43.4 1.66
43.5 1.66
43.6 1.66
43.7 1.66
43.8 1.66
43.9 1.66
44 1.66
44.1 1.66
44.2 1.66
44.3 1.66
44.4 1.66
44.5 1.66
44.6 1.66
44.7 1.66
44.8 1.66
44.9 1.66
45 1.66
45.1 1.66
45.2 1.66
45.3 1.66
45.4 1.66
45.5 1.65
45.6 1.65
45.7 1.65
45.8 1.65
45.9 1.65
46 1.65
46.1 1.65
46.2 1.65
46.3 1.65
46.4 1.65
46.5 1.65
46.6 1.65
46.7 1.65
46.8 1.65
46.9 1.65
47 1.65
47.1 1.65
47.2 1.65
47.3 1.65
47.4 1.65
47.5 1.65
47.6 1.65
47.7 1.65
47.8 1.65
47.9 1.65
48 1.65
48.1 1.65
48.2 1.65
48.3 1.64
48.4 1.64
48.5 1.64
48.6 1.64
48.7 1.64
48.8 1.64
48.9 1.64
49 1.63
49.1 1.63
49.2 1.63
49.3 1.63
49.4 1.62
49.5 1.62
49.6 1.62
49.7 1.62
49.8 1.61
49.9 1.61
50 1.61
50.1 1.61
50.2 1.6
50.3 1.6
50.4 1.6
50.5 1.6
50.6 1.59
50.7 1.59
50.8 1.59
50.9 1.59
51 1.59
51.1 1.58
51.2 1.58
51.3 1.58
51.4 1.58
51.5 1.58
51.6 1.57
51.7 1.57
51.8 1.57
51.9 1.57
52 1.57
52.1 1.57
52.2 1.56
52.3 1.56
52.4 1.56
52.5 1.56
52.6 1.56
52.7 1.56
52.8 1.56
52.9 1.55
53 1.55
53.1 1.55
53.2 1.55
53.3 1.55
53.4 1.55
53.5 1.55
53.6 1.54
53.7 1.54
53.8 1.54
53.9 1.54
54 1.54
54.1 1.54
54.2 1.54
54.3 1.54
54.4 1.54
54.5 1.53
54.6 1.53
54.7 1.53
54.8 1.53
54.9 1.53
55 1.53
55.1 1.53
55.2 1.53
55.3 1.53
55.4 1.53
55.5 1.52
55.6 1.52
55.7 1.52
55.8 1.52
55.9 1.52
56 1.52
56.1 1.52
56.2 1.52
56.3 1.52
56.4 1.52
56.5 1.52
56.6 1.52
56.7 1.51
56.8 1.51
56.9 1.51
57 1.51
57.1 1.51
57.2 1.51
57.3 1.51
57.4 1.51
57.5 1.51
57.6 1.51
57.7 1.51
57.8 1.51
57.9 1.51
58 1.51
58.1 1.5
58.2 1.5
58.3 1.5
58.4 1.5
58.5 1.5
58.6 1.5
58.7 1.5
58.8 1.5
58.9 1.5
59 1.5
59.1 1.5
59.2 1.5
59.3 1.5
59.4 1.5
59.5 1.5
59.6 1.5
59.7 1.5
59.8 1.5
59.9 1.5
60 1.49
60.1 1.49
60.2 1.49
60.3 1.49
60.4 1.49
60.5 1.49
60.6 1.49
60.7 1.49
60.8 1.49
60.9 1.49
61 1.49
61.1 1.49
61.2 1.49
61.3 1.49
61.4 1.49
61.5 1.49
61.6 1.49
61.7 1.49
61.8 1.49
61.9 1.49
62 1.49
62.1 1.49
62.2 1.49
62.3 1.49
62.4 1.49
62.5 1.48
62.6 1.48
62.7 1.48
62.8 1.48
62.9 1.48
63 1.48
63.1 1.48
63.2 1.48
63.3 1.48
63.4 1.48
63.5 1.48
63.6 1.48
63.7 1.48
63.8 1.48
63.9 1.48
64 1.48
64.1 1.48
64.2 1.48
64.3 1.48
64.4 1.48
64.5 1.48
64.6 1.48
64.7 1.48
64.8 1.48
64.9 1.48
65 1.48
65.1 1.48
65.2 1.48
65.3 1.48
65.4 1.48
65.5 1.48
65.6 1.48
65.7 1.48
65.8 1.48
65.9 1.48
66 1.48
66.1 1.48
66.2 1.48
66.3 1.48
66.4 1.48
66.5 1.47
66.6 1.47
66.7 1.47
66.8 1.47
66.9 1.47
67 1.47
67.1 1.47
67.2 1.47
67.3 1.47
67.4 1.47
67.5 1.47
67.6 1.47
67.7 1.47
67.8 1.47
67.9 1.47
68 1.47
68.1 1.47
68.2 1.47
68.3 1.47
68.4 1.47
68.5 1.47
68.6 1.47
68.7 1.47
68.8 1.47
68.9 1.47
69 1.47
69.1 1.47
69.2 1.47
69.3 1.47
69.4 1.46
69.5 1.46
69.6 1.46
69.7 1.46
69.8 1.46
69.9 1.46
70 1.46
70.1 1.46
70.2 1.45
70.3 1.45
70.4 1.45
70.5 1.45
70.6 1.45
70.7 1.45
70.8 1.45
70.9 1.45
71 1.44
71.1 1.44
71.2 1.44
71.3 1.44
71.4 1.44
71.5 1.44
71.6 1.44
71.7 1.44
71.8 1.44
71.9 1.43
72 1.43
72.1 1.43
72.2 1.43
72.3 1.43
72.4 1.43
72.5 1.43
72.6 1.43
72.7 1.43
72.8 1.43
72.9 1.43
73 1.42
73.1 1.42
73.2 1.42
73.3 1.42
73.4 1.42
73.5 1.42
73.6 1.42
73.7 1.42
73.8 1.42
73.9 1.42
74 1.42
74.1 1.42
74.2 1.42
74.3 1.41
74.4 1.41
74.5 1.41
74.6 1.41
74.7 1.41
74.8 1.41
74.9 1.41
75 1.41
75.1 1.41
75.2 1.41
75.3 1.41
75.4 1.41
75.5 1.41
75.6 1.41
75.7 1.41
75.8 1.41
75.9 1.4
76 1.4
76.1 1.4
76.2 1.4
76.3 1.4
76.4 1.4
76.5 1.4
76.6 1.4
76.7 1.4
76.8 1.4
76.9 1.4
77 1.4
77.1 1.4
77.2 1.4
77.3 1.4
77.4 1.4
77.5 1.4
77.6 1.4
77.7 1.4
77.8 1.4
77.9 1.4
78 1.39
78.1 1.39
78.2 1.39
78.3 1.39
78.4 1.39
78.5 1.39
78.6 1.39
78.7 1.39
78.8 1.39
78.9 1.39
79 1.39
79.1 1.39
79.2 1.39
79.3 1.39
79.4 1.39
79.5 1.39
79.6 1.39
79.7 1.39
79.8 1.39
79.9 1.39
80 1.39
80.1 1.39
80.2 1.39
80.3 1.39
80.4 1.39
80.5 1.39
80.6 1.39
80.7 1.39
80.8 1.38
80.9 1.38
81 1.38
81.1 1.38
81.2 1.38
81.3 1.38
81.4 1.38
81.5 1.38
81.6 1.38
81.7 1.38
81.8 1.38
81.9 1.38
82 1.38
82.1 1.38
82.2 1.38
82.3 1.38
82.4 1.38
82.5 1.38
82.6 1.38
82.7 1.38
82.8 1.38
82.9 1.38
83 1.38
83.1 1.38
83.2 1.38
83.3 1.38
83.4 1.38
83.5 1.38
83.6 1.38
83.7 1.38
83.8 1.38
83.9 1.38
84 1.38
84.1 1.38
84.2 1.38
84.3 1.38
84.4 1.38
84.5 1.38
84.6 1.38
84.7 1.38
84.8 1.38
84.9 1.38
85 1.38
85.1 1.38
85.2 1.38
85.3 1.37
85.4 1.37
85.5 1.37
85.6 1.37
85.7 1.37
85.8 1.37
85.9 1.37
86 1.37
86.1 1.37
86.2 1.37
86.3 1.37
86.4 1.37
86.5 1.37
86.6 1.37
86.7 1.37
86.8 1.37
86.9 1.37
87 1.37
87.1 1.37
87.2 1.37
87.3 1.37
87.4 1.37
87.5 1.37
87.6 1.37
87.7 1.37
87.8 1.37
87.9 1.37
88 1.37
88.1 1.37
88.2 1.37
88.3 1.37
88.4 1.37
88.5 1.37
88.6 1.37
88.7 1.37
88.8 1.37
88.9 1.37
89 1.37
89.1 1.37
89.2 1.37
89.3 1.37
89.4 1.37
89.5 1.37
89.6 1.37
89.7 1.37
89.8 1.37
89.9 1.37
90 1.37
90.1 1.37
90.2 1.37
90.3 1.37
90.4 1.36
90.5 1.36
90.6 1.36
90.7 1.36
90.8 1.36
90.9 1.36
91 1.36
91.1 1.36
91.2 1.36
91.3 1.36
91.4 1.36
91.5 1.36
91.6 1.35
91.7 1.35
91.8 1.35
91.9 1.35
92 1.35
92.1 1.35
92.2 1.35
92.3 1.35
92.4 1.35
92.5 1.35
92.6 1.35
92.7 1.35
92.8 1.35
92.9 1.35
93 1.35
93.1 1.34
93.2 1.34
93.3 1.34
93.4 1.34
93.5 1.34
93.6 1.34
93.7 1.34
93.8 1.34
93.9 1.34
94 1.34
94.1 1.34
94.2 1.34
94.3 1.34
94.4 1.34
94.5 1.34
94.6 1.34
94.7 1.34
94.8 1.34
94.9 1.33
95 1.33
95.1 1.33
95.2 1.33
95.3 1.33
95.4 1.33
95.5 1.33
95.6 1.33
95.7 1.33
95.8 1.33
95.9 1.33
96 1.33
96.1 1.33
96.2 1.33
96.3 1.33
96.4 1.33
96.5 1.33
96.6 1.33
96.7 1.33
96.8 1.33
96.9 1.33
97 1.33
97.1 1.33
97.2 1.33
97.3 1.33
97.4 1.32
97.5 1.32
97.6 1.32
97.7 1.32
97.8 1.32
97.9 1.32
98 1.32
98.1 1.32
98.2 1.32
98.3 1.32
98.4 1.32
98.5 1.32
98.6 1.32
98.7 1.32
98.8 1.32
98.9 1.32
99 1.32
99.1 1.32
99.2 1.32
99.3 1.32
99.4 1.32
99.5 1.32
99.6 1.32
99.7 1.32
99.8 1.32
99.9 1.32
100 1.32


==> data/smoothing/soft/Psi_mu_001_sigma_09.dat <==
0.1 88.75
0.2 52.48
0.3 37.49
0.4 29.66
0.5 24.87
0.6 21.59
0.7 18.82
0.8 16.75
0.9 15.14
1 13.85
1.1 12.79
1.2 11.9
1.3 11.16
1.4 10.52
1.5 9.96
1.6 9.48
1.7 9.05
1.8 8.61
1.9 8.22
2 7.87
2.1 7.56
2.2 7.28
2.3 7.03
2.4 6.8
2.5 6.58
2.6 6.39
2.7 6.21
2.8 6.05
2.9 5.9
3 5.72
3.1 5.57
3.2 5.42
3.3 5.29
3.4 5.16
3.5 5.05
3.6 4.94
3.7 4.84
3.8 4.74
3.9 4.65
4 4.56
4.1 4.48
4.2 4.41
4.3 4.33
4.4 4.27
4.5 4.2
4.6 4.12
4.7 4.05
4.8 3.98
4.9 3.91
5 3.85
5.1 3.79
5.2 3.74
5.3 3.68
5.4 3.63
5.5 3.58
5.6 3.54
5.7 3.49
5.8 3.45
5.9 3.41
6 3.37
6.1 3.33
6.2 3.3
6.3 3.26
6.4 3.23
6.5 3.2
6.6 3.17
6.7 3.12
6.8 3.09
6.9 3.05
7 3.02
7.1 2.99
7.2 2.96
7.3 2.93
7.4 2.9
7.5 2.87
7.6 2.85
7.7 2.82
7.8 2.8
7.9 2.77
8 2.75
8.1 2.73
8.2 2.71
8.3 2.69
8.4 2.67
8.5 2.65
8.6 2.63
8.7 2.61
8.8 2.59
8.9 2.57
9 2.56
9.1 2.54
9.2 2.52
9.3 2.5
9.4 2.48
9.5 2.46
9.6 2.45
9.7 2.43
9.8 2.41
9.9 2.4
10 2.38
10.1 2.37
10.2 2.36
10.3 2.34
10.4 2.33
10.5 2.32
10.6 2.3
10.7 2.29
10.8 2.28
10.9 2.27
11 2.26
11.1 2.25
11.2 2.24
11.3 2.23
11.4 2.22
11.5 2.21
11.6 2.2
11.7 2.19
11.8 2.18
11.9 2.17
12 2.16
12.1 2.15
12.2 2.14
12.3 2.13
12.4 2.12
12.5 2.11
12.6 2.1
12.7 2.09
12.8 2.08
12.9 2.07
13 2.06
13.1 2.06
13.2 2.05
13.3 2.04
13.4 2.03
13.5 2.03
13.6 2.02
13.7 2.01
13.8 2.01
13.9 2
14 1.99
14.1 1.99
14.2 1.98
14.3 1.98
14.4 1.97
14.5 1.96
14.6 1.96
14.7 1.95
14.8 1.94
14.9 1.94
15 1.93
15.1 1.92
15.2 1.92
15.3 1.91
15.4 1.91
15.5 1.9
15.6 1.89
15.7 1.89
15.8 1.88
15.9 1.88
16 1.87
16.1 1.87
16.2 1.86
16.3 1.86
16.4 1.85
16.5 1.85
16.6 1.84
16.7 1.84
16.8 1.84
16.9 1.83
17 1.83
17.1 1.82
17.2 1.82
17.3 1.81
17.4 1.81
17.5 1.8
17.6 1.8
17.7 1.79
17.8 1.79
17.9 1.79
18 1.78
18.1 1.78
18.2 1.77
18.3 1.77
18.4 1.77
18.5 1.76
18.6 1.76
18.7 1.75
18.8 1.75
18.9 1.75
19 1.74
19.1 1.74
19.2 1.74
19.3 1.73
19.4 1.73
19.5 1.73
19.6 1.72
19.7 1.72
19.8 1.72
19.9 1.71
20 1.71
20.1 1.7
20.2 1.7
20.3 1.7
20.4 1.69
20.5 1.69
20.6 1.69
20.7 1.69
20.8 1.68
20.9 1.68
21 1.68
21.1 1.67
21.2 1.67
21.3 1.67
21.4 1.67
21.5 1.66
21.6 1.66
21.7 1.66
21.8 1.65
21.9 1.65
22 1.65
22.1 1.65
22.2 1.64
22.3 1.64
22.4 1.64
22.5 1.64
22.6 1.63
22.7 1.63
22.8 1.63
22.9 1.63
23 1.62
23.1 1.62
23.2 1.62
23.3 1.62
23.4 1.61
23.5 1.61
23.6 1.61
23.7 1.61
23.8 1.6
23.9 1.6
24 1.6
24.1 1.6
24.2 1.6
24.3 1.59
24.4 1.59
24.5 1.59
24.6 1.59
24.7 1.58
24.8 1.58
24.9 1.58
25 1.58
25.1 1.58
25.2 1.57
25.3 1.57
25.4 1.57
25.5 1.57
25.6 1.57
25.7 1.56
25.8 1.56
25.9 1.56
26 1.56
26.1 1.56
26.2 1.55
26.3 1.55
26.4 1.55
26.5 1.55
26.6 1.55
26.7 1.55
26.8 1.54
26.9 1.54
27 1.54
27.1 1.54
27.2 1.54
27.3 1.53
27.4 1.53
27.5 1.53
27.6 1.53
27.7 1.53
27.8 1.53
27.9 1.52
28 1.52
28.1 1.52
28.2 1.52
28.3 1.52
28.4 1.52
28.5 1.51
28.6 1.51
28.7 1.51
28.8 1.51
28.9 1.51
29 1.51
29.1 1.51
29.2 1.5
29.3 1.5
29.4 1.5
29.5 1.5
29.6 1.5
29.7 1.5
29.8 1.5
29.9 1.49
30 1.49
30.1 1.49
30.2 1.49
30.3 1.49
30.4 1.49
30.5 1.48
30.6 1.48
30.7 1.48
30.8 1.48
30.9 1.48
31 1.48
31.1 1.48
31.2 1.48
31.3 1.47
31.4 1.47
31.5 1.47
31.6 1.47
31.7 1.47
31.8 1.47
31.9 1.47
32 1.47
32.1 1.46
32.2 1.46
32.3 1.46
32.4 1.46
32.5 1.46
32.6 1.46
32.7 1.46
32.8 1.46
32.9 1.45
33 1.45
33.1 1.45
33.2 1.45
33.3 1.45
33.4 1.45
33.5 1.45
33.6 1.45
33.7 1.45
33.8 1.44
33.9 1.44
34 1.44
34.1 1.44
34.2 1.44
34.3 1.44
34.4 1.44
34.5 1.44
34.6 1.43
34.7 1.43
34.8 1.43
34.9 1.43
35 1.43
35.1 1.43
35.2 1.43
35.3 1.43
35.4 1.43
35.5 1.43
35.6 1.42
35.7 1.42
35.8 1.42
35.9 1.42
36 1.42
36.1 1.42
36.2 1.42
36.3 1.42
36.4 1.42
36.5 1.41
36.6 1.41
36.7 1.41
36.8 1.41
36.9 1.41
37 1.41
37.1 1.41
37.2 1.41
37.3 1.41
37.4 1.41
37.5 1.4
37.6 1.4
37.7 1.4
37.8 1.4
37.9 1.4
38 1.4
38.1 1.4
38.2 1.4
38.3 1.4
38.4 1.4
38.5 1.4
38.6 1.39
38.7 1.39
38.8 1.39
38.9 1.39
39 1.39
39.1 1.39
39.2 1.39
39.3 1.39
39.4 1.39
39.5 1.39
39.6 1.39
39.7 1.38
39.8 1.38
39.9 1.38
40 1.38
40.1 1.38
40.2 1.38
40.3 1.38
40.4 1.38
40.5 1.38
40.6 1.38
40.7 1.38
40.8 1.37
40.9 1.37
41 1.37
41.1 1.37
41.2 1.37
41.3 1.37
41.4 1.37
41.5 1.37
41.6 1.37
41.7 1.37
41.8 1.37
41.9 1.37
42 1.36
42.1 1.36
42.2 1.36
42.3 1.36
42.4 1.36
42.5 1.36
42.6 1.36
42.7 1.36
42.8 1.36
42.9 1.36
43 1.36
43.1 1.36
43.2 1.36
43.3 1.35
43.4 1.35
43.5 1.35
43.6 1.35
43.7 1.35
43.8 1.35
43.9 1.35
44 1.35
44.1 1.35
44.2 1.35
44.3 1.35
44.4 1.35
44.5 1.35
44.6 1.34
44.7 1.34
44.8 1.34
44.9 1.34
45 1.34
45.1 1.34
45.2 1.34
45.3 1.34
45.4 1.34
45.5 1.34
45.6 1.34
45.7 1.34
45.8 1.34
45.9 1.34
46 1.33
46.1 1.33
46.2 1.33
46.3 1.33
46.4 1.33
46.5 1.33
46.6 1.33
46.7 1.33
46.8 1.33
46.9 1.33
47 1.33
47.1 1.33
47.2 1.33
47.3 1.33
47.4 1.33
47.5 1.32
47.6 1.32
47.7 1.32
47.8 1.32
47.9 1.32
48 1.32
48.1 1.32
48.2 1.32
48.3 1.32
48.4 1.32
48.5 1.32
48.6 1.32
48.7 1.32
48.8 1.32
48.9 1.32
49 1.32
49.1 1.31
49.2 1.31
49.3 1.31
49.4 1.31
49.5 1.31
49.6 1.31
49.7 1.31
49.8 1.31
49.9 1.31
50 1.31
50.1 1.31
50.2 1.31
50.3 1.31
50.4 1.31
50.5 1.31
50.6 1.31
50.7 1.3
50.8 1.3
50.9 1.3
51 1.3
51.1 1.3
51.2 1.3
51.3 1.3
51.4 1.3
51.5 1.3
51.6 1.3
51.7 1.3
51.8 1.3
51.9 1.3
52 1.3
52.1 1.3
52.2 1.3
52.3 1.3
52.4 1.29
52.5 1.29
52.6 1.29
52.7 1.29
52.8 1.29
52.9 1.29
53 1.29
53.1 1.29
53.2 1.29
53.3 1.29
53.4 1.29
53.5 1.29
53.6 1.29
53.7 1.29
53.8 1.29
53.9 1.29
54 1.29
54.1 1.29
54.2 1.29
54.3 1.28
54.4 1.28
54.5 1.28
54.6 1.28
54.7 1.28
54.8 1.28
54.9 1.28
55 1.28
55.1 1.28
55.2 1.28
55.3 1.28
55.4 1.28
55.5 1.28
55.6 1.28
55.7 1.28
55.8 1.28
55.9 1.28
56 1.28
56.1 1.28
56.2 1.27
56.3 1.27
56.4 1.27
56.5 1.27
56.6 1.27
56.7 1.27
56.8 1.27
56.9 1.27
57 1.27
57.1 1.27
57.2 1.27
57.3 1.27
57.4 1.27
57.5 1.27
57.6 1.27
57.7 1.27
57.8 1.27
57.9 1.27
58 1.27
58.1 1.27
58.2 1.27
58.3 1.26
58.4 1.26
58.5 1.26
58.6 1.26
58.7 1.26
58.8 1.26
58.9 1.26
59 1.26
59.1 1.26
59.2 1.26
59.3 1.26
59.4 1.26
59.5 1.26
59.6 1.26
59.7 1.26
59.8 1.26
59.9 1.26
60 1.26
60.1 1.26
60.2 1.26
60.3 1.26
60.4 1.26
60.5 1.25
60.6 1.25
60.7 1.25
60.8 1.25
60.9 1.25
61 1.25
61.1 1.25
61.2 1.25
61.3 1.25
61.4 1.25
61.5 1.25
61.6 1.25
61.7 1.25
61.8 1.25
61.9 1.25
62 1.25
62.1 1.25
62.2 1.25
62.3 1.25
62.4 1.25
62.5 1.25
62.6 1.25
62.7 1.25
62.8 1.24
62.9 1.24
63 1.24
63.1 1.24
63.2 1.24
63.3 1.24
63.4 1.24
63.5 1.24
63.6 1.24
63.7 1.24
63.8 1.24
63.9 1.24
64 1.24
64.1 1.24
64.2 1.24
64.3 1.24
64.4 1.24
64.5 1.24
64.6 1.24
64.7 1.24
64.8 1.24
64.9 1.24
65 1.24
65.1 1.24
65.2 1.23
65.3 1.23
65.4 1.23
65.5 1.23
65.6 1.23
65.7 1.23
65.8 1.23
65.9 1.23
66 1.23
66.1 1.23
66.2 1.23
66.3 1.23
66.4 1.23
66.5 1.23
66.6 1.23
66.7 1.23
66.8 1.23
66.9 1.23
67 1.23
67.1 1.23
67.2 1.23
67.3 1.23
67.4 1.23
67.5 1.23
67.6 1.23
67.7 1.22
67.8 1.22
67.9 1.22
68 1.22
68.1 1.22
68.2 1.22
68.3 1.22
68.4 1.22
68.5 1.22
68.6 1.22
68.7 1.22
68.8 1.22
68.9 1.22
69 1.22
69.1 1.22
69.2 1.22
69.3 1.22
69.4 1.22
69.5 1.22
69.6 1.22
69.7 1.22
69.8 1.22
69.9 1.22
70 1.22
70.1 1.22
70.2 1.22
70.3 1.21
70.4 1.21
70.5 1.21
70.6 1.21
70.7 1.21
70.8 1.21
70.9 1.21
71 1.21
71.1 1.21
71.2 1.21
71.3 1.21
71.4 1.21
71.5 1.21
71.6 1.21
71.7 1.21
71.8 1.21
71.9 1.21
72 1.21
72.1 1.21
72.2 1.21
72.3 1.21
72.4 1.21
72.5 1.21
72.6 1.21
72.7 1.21
72.8 1.21
72.9 1.21
73 1.21
73.1 1.2
73.2 1.2
73.3 1.2
73.4 1.2
73.5 1.2
73.6 1.2
73.7 1.2
73.8 1.2
73.9 1.2
74 1.2
74.1 1.2
74.2 1.2
74.3 1.2
74.4 1.2
74.5 1.2
74.6 1.2
74.7 1.2
74.8 1.2
74.9 1.2
75 1.2
75.1 1.2
75.2 1.2
75.3 1.2
75.4 1.2
75.5 1.2
75.6 1.2
75.7 1.2
75.8 1.2
75.9 1.2
76 1.2
76.1 1.2
76.2 1.2
76.3 1.19
76.4 1.19
76.5 1.19
76.6 1.19
76.7 1.19
76.8 1.19
76.9 1.19
77 1.19
77.1 1.19
77.2 1.19
77.3 1.19
77.4 1.19
77.5 1.19
77.6 1.19
77.7 1.19
77.8 1.19
77.9 1.19
78 1.19
78.1 1.19
78.2 1.19
78.3 1.19
78.4 1.19
78.5 1.19
78.6 1.19
78.7 1.19
78.8 1.19
78.9 1.19
79 1.19
79.1 1.19
79.2 1.19
79.3 1.19
79.4 1.19
79.5 1.19
79.6 1.19
79.7 1.19
79.8 1.19
79.9 1.19
80 1.18
80.1 1.18
80.2 1.18
80.3 1.18
80.4 1.18
80.5 1.18
80.6 1.18
80.7 1.18
80.8 1.18
80.9 1.18
81 1.18
81.1 1.18
81.2 1.18
81.3 1.18
81.4 1.18
81.5 1.18
81.6 1.18
81.7 1.18
81.8 1.18
81.9 1.18
82 1.18
82.1 1.18
82.2 1.18
82.3 1.18
82.4 1.18
82.5 1.18
82.6 1.18
82.7 1.18
82.8 1.18
82.9 1.18
83 1.18
83.1 1.18
83.2 1.18
83.3 1.18
83.4 1.18
83.5 1.18
83.6 1.18
83.7 1.18
83.8 1.18
83.9 1.17
84 1.17
84.1 1.17
84.2 1.17
84.3 1.17
84.4 1.17
84.5 1.17
84.6 1.17
84.7 1.17
84.8 1.17
84.9 1.17
85 1.17
85.1 1.17
85.2 1.17
85.3 1.17
85.4 1.17
85.5 1.17
85.6 1.17
85.7 1.17
85.8 1.17
85.9 1.17
86 1.17
86.1 1.17
86.2 1.17
86.3 1.17
86.4 1.17
86.5 1.17
86.6 1.17
86.7 1.17
86.8 1.17
86.9 1.17
87 1.17
87.1 1.17
87.2 1.17
87.3 1.17
87.4 1.17
87.5 1.17
87.6 1.17
87.7 1.17
87.8 1.17
87.9 1.17
88 1.17
88.1 1.17
88.2 1.16
88.3 1.16
88.4 1.16
88.5 1.16
88.6 1.16
88.7 1.16
88.8 1.16
88.9 1.16
89 1.16
89.1 1.16
89.2 1.16
89.3 1.16
89.4 1.16
89.5 1.16
89.6 1.16
89.7 1.16
89.8 1.16
89.9 1.16
90 1.16
90.1 1.16
90.2 1.16
90.3 1.16
90.4 1.16
90.5 1.16
90.6 1.16
90.7 1.16
90.8 1.16
90.9 1.16
91 1.16
91.1 1.16
91.2 1.16
91.3 1.16
91.4 1.16
91.5 1.16
91.6 1.16
91.7 1.16
91.8 1.16
91.9 1.16
92 1.16
92.1 1.16
92.2 1.16
92.3 1.16
92.4 1.16
92.5 1.16
92.6 1.16
92.7 1.16
92.8 1.15
92.9 1.15
93 1.15
93.1 1.15
93.2 1.15
93.3 1.15
93.4 1.15
93.5 1.15
93.6 1.15
93.7 1.15
93.8 1.15
93.9 1.15
94 1.15
94.1 1.15
94.2 1.15
94.3 1.15
94.4 1.15
94.5 1.15
94.6 1.15
94.7 1.15
94.8 1.15
94.9 1.15
95 1.15
95.1 1.15
95.2 1.15
95.3 1.15
95.4 1.15
95.5 1.15
95.6 1.15
95.7 1.15
95.8 1.15
95.9 1.15
96 1.15
96.1 1.15
96.2 1.15
96.3 1.15
96.4 1.15
96.5 1.15
96.6 1.15
96.7 1.15
96.8 1.15
96.9 1.15
97 1.15
97.1 1.15
97.2 1.15
97.3 1.15
97.4 1.15
97.5 1.15
97.6 1.15
97.7 1.15
97.8 1.15
97.9 1.15
98 1.15
98.1 1.15
98.2 1.14
98.3 1.14
98.4 1.14
98.5 1.14
98.6 1.14
98.7 1.14
98.8 1.14
98.9 1.14
99 1.14
99.1 1.14
99.2 1.14
99.3 1.14
99.4 1.14
99.5 1.14
99.6 1.14
99.7 1.14
99.8 1.14
99.9 1.14
100 1.14


==> data/smoothing/soft/Psi_mu_005_sigma_01.dat <==
1 0.088754
2 0.054798
3 0.040678
4 0.03332
5 0.028845
6 0.02584
7 0.023685
8 0.022069
9 0.020816
10 0.019821
11 0.019015
12 0.018352
13 0.0178
14 0.017336
15 0.016941
16 0.016603
17 0.016311
18 0.016059
19 0.015839
20 0.015646
21 0.015477
22 0.01281
23 0.011519
24 0.010621
25 0.0099387
26 0.0093955
27 0.0089504
28 0.0085786
29 0.0082637
30 0.0079939
31 0.0077608
32 0.0075577
33 0.0073799
34 0.0072233
35 0.0070845
36 0.006961
37 0.0068508
38 0.0067519
39 0.0066629
40 0.0065827
41 0.0065102
42 0.0064445
43 0.006385
44 0.0063308
45 0.0062815
46 0.0062365
47 0.0061954
48 0.0061578
49 0.0061233
50 0.0060917
51 0.0060627
52 0.0060359
53 0.0060114
54 0.0059887
55 0.0059679
56 0.0059487
57 0.005931
58 0.0057121
59 0.0055396
60 0.0053943
61 0.0052686
62 0.0051587
63 0.0050616
64 0.004975
65 0.0048975
66 0.0048278
67 0.0047648
68 0.0047077
69 0.0046559
70 0.0046088
71 0.0045657
72 0.0045263
73 0.0044901
74 0.004457
75 0.0044265
76 0.0043985
77 0.0043727
78 0.0043489
79 0.0043269
80 0.0043065
81 0.0042877
82 0.0042702
83 0.004254
84 0.004239
85 0.0042251
86 0.0042121
87 0.0042001
88 0.0041889
89 0.0041786
90 0.0041689
91 0.0041599
92 0.0041515
93 0.0041436
94 0.0041363
95 0.0041295
96 0.0041232
97 0.0040517
98 0.0039881
99 0.0039311
100 0.0038796


==> data/smoothing/soft/Psi_mu_005_sigma_03.dat <==
1 0.088754
2 0.054798
3 0.040678
4 0.03332
5 0.028845
6 0.02584
7 0.023685
8 0.022069
9 0.020816
10 0.019821
11 0.019015
12 0.015692
13 0.013849
14 0.012529
15 0.011527
16 0.010737
17 0.010099
18 0.0095736
19 0.0091355
20 0.0087656
21 0.0084496
22 0.0081774
23 0.0079411
24 0.0077346
25 0.0075532
26 0.007393
27 0.0072511
28 0.0071248
29 0.0070118
30 0.0069104
31 0.006819
32 0.0067366
33 0.0064184
34 0.00619
35 0.005999
36 0.0058344
37 0.0056905
38 0.0055633
39 0.0054502
40 0.0053489
41 0.0052578
42 0.0051758
43 0.0051015
44 0.0050342
45 0.0049729
46 0.0049169
47 0.0048659
48 0.0048191
49 0.0047761
50 0.0047367
51 0.0047004
52 0.004667
53 0.0046362
54 0.0046078
55 0.0045815
56 0.0044895
57 0.0044104
58 0.0043397
59 0.0042758
60 0.0042178
61 0.0041649
62 0.0041165
63 0.0040721
64 0.0040314
65 0.003994
66 0.0039595
67 0.0039278
68 0.0038985
69 0.0038715
70 0.0038466
71 0.0038234
72 0.003802
73 0.003782
74 0.0037636
75 0.0037464
76 0.0037304
77 0.0037155
78 0.0036668
79 0.0036229
80 0.0035829
81 0.0035462
82 0.0035124
83 0.0034812
84 0.0034524
85 0.0034257
86 0.003401
87 0.0033781
88 0.0033569
89 0.0033371
90 0.0033188
91 0.0033017
92 0.0032858
93 0.003271
94 0.0032572
95 0.0032443
96 0.0032323
97 0.0032211
98 0.0032107
99 0.003201
100 0.0031694


==> data/smoothing/soft/Psi_mu_005_sigma_05.dat <==
1 0.088754
2 0.054798
3 0.040678
4 0.03332
5 0.028845
6 0.02584
7 0.023685
8 0.019251
9 0.016636
10 0.014793
11 0.013425
12 0.012371
13 0.011537
14 0.010863
15 0.010309
16 0.0098467
17 0.0094566
18 0.0091242
19 0.008838
20 0.0085898
21 0.0080134
22 0.0076155
23 0.0072871
24 0.0070094
25 0.0067704
26 0.0065622
27 0.0063796
28 0.0062185
29 0.0060757
30 0.0059483
31 0.0058342
32 0.0057321
33 0.00564
34 0.0055571
35 0.005482
36 0.0053226
37 0.0051951
38 0.005083
39 0.0049828
40 0.0048929
41 0.0048116
42 0.0047377
43 0.0046705
44 0.0046092
45 0.0045532
46 0.0045018
47 0.0044548
48 0.0044116
49 0.0043718
50 0.0043351
51 0.0042596
52 0.0041939
53 0.0041344
54 0.00408
55 0.0040302
56 0.0039845
57 0.0039425
58 0.0039039
59 0.0038683
60 0.0038353
61 0.0038049
62 0.0037767
63 0.0037505
64 0.0037263
65 0.0036787
66 0.0036358
67 0.0035965
68 0.0035604
69 0.0035272
70 0.0034965
71 0.003468
72 0.0034416
73 0.0034172
74 0.0033944
75 0.0033733
76 0.0033537
77 0.0033354
78 0.0033184
79 0.0032844
80 0.0032531
81 0.0032243
82 0.0031976
83 0.0031728
84 0.0031499
85 0.0031285
86 0.0031087
87 0.0030903
88 0.0030733
89 0.0030575
90 0.0030427
91 0.0030289
92 0.0030028
93 0.0029786
94 0.0029562
95 0.0029355
96 0.0029163
97 0.0028984
98 0.0028818
99 0.0028664
100 0.002852


==> data/smoothing/soft/Psi_mu_005_sigma_07.dat <==
1 0.088754
2 0.054798
3 0.040678
4 0.03332
5 0.02581
6 0.021555
7 0.018751
8 0.016765
9 0.015287
10 0.014147
11 0.013244
12 0.011939
13 0.011028
14 0.0103
15 0.009706
16 0.0092147
17 0.0088023
18 0.0084519
19 0.0081515
20 0.0078915
21 0.0074733
22 0.0071613
23 0.0068944
24 0.0066634
25 0.0064613
26 0.0062833
27 0.006126
28 0.0059861
29 0.0058613
30 0.0057496
31 0.0055739
32 0.0054322
33 0.0053063
34 0.0051937
35 0.0050926
36 0.0050014
37 0.0049188
38 0.0048441
39 0.004776
40 0.0046774
41 0.0045925
42 0.0045156
43 0.0044458
44 0.004382
45 0.0043237
46 0.0042703
47 0.0042214
48 0.0041764
49 0.0041104
50 0.0040519
51 0.0039984
52 0.0039494
53 0.0039044
54 0.003863
55 0.0038247
56 0.0037894
57 0.00374
58 0.0036954
59 0.0036546
60 0.0036171
61 0.0035825
62 0.0035506
63 0.0035212
64 0.0034939
65 0.0034554
66 0.0034202
67 0.0033876
68 0.0033574
69 0.0033295
70 0.0033035
71 0.0032794
72 0.003257
73 0.0032253
74 0.0031961
75 0.0031691
76 0.003144
77 0.0031208
78 0.0030992
79 0.0030792
80 0.0030524
81 0.0030276
82 0.0030045
83 0.002983
84 0.002963
85 0.0029446
86 0.0029275
87 0.0029044
88 0.0028831
89 0.0028632
90 0.0028447
91 0.0028275
92 0.0028115
93 0.0027966
94 0.0027764
95 0.0027577
96 0.0027402
97 0.002724
98 0.0027088
99 0.0026947
100 0.0026815


==> data/smoothing/soft/Psi_mu_005_sigma_09.dat <==
1 0.088754
2 0.054798
3 0.037803
4 0.029757
5 0.024147
6 0.020718
7 0.018361
8 0.016122
9 0.014552
10 0.013348
11 0.012403
12 0.011349
13 0.010571
14 0.0099362
15 0.0094126
16 0.0089751
17 0.0084436
18 0.008037
19 0.0076905
20 0.0073937
21 0.0071375
22 0.0068358
23 0.0065932
24 0.0063811
25 0.0061948
26 0.0060302
27 0.0058361
28 0.005675
29 0.0055323
30 0.0054053
31 0.0052917
32 0.0051579
33 0.0050437
34 0.0049411
35 0.0048486
36 0.0047651
37 0.0046666
38 0.0045809
39 0.0045032
40 0.0044326
41 0.004354
42 0.0042841
43 0.0042203
44 0.004162
45 0.0040965
46 0.0040381
47 0.0039846
48 0.0039355
49 0.0038803
50 0.0038303
51 0.0037843
52 0.0037421
53 0.0036943
54 0.0036511
55 0.0036114
56 0.003569
57 0.0035302
58 0.0034946
59 0.0034562
60 0.003421
61 0.0033885
62 0.0033534
63 0.003321
64 0.0032911
65 0.0032586
66 0.0032288
67 0.0032012
68 0.0031713
69 0.0031437
70 0.0031181
71 0.0030903
72 0.0030648
73 0.0030411
74 0.0030154
75 0.0029917
76 0.0029696
77 0.0029458
78 0.0029238
79 0.0029034
80 0.0028812
81 0.0028606
82 0.0028414
83 0.0028205
84 0.0028011
85 0.0027831
86 0.0027635
87 0.0027453
88 0.0027283
89 0.0027098
90 0.0026926
91 0.0026766
92 0.0026591
93 0.0026428
94 0.0026276
95 0.002611
96 0.0025956
97 0.0025813
98 0.0025657
99 0.0025511
100 0.0025376


==> data/smoothing/soft/Psi_mu_010_sigma_01.dat <==
1 0.088754
2 0.058604
3 0.045648
4 0.039179
5 0.035351
6 0.032881
7 0.031187
8 0.029972
9 0.029073
10 0.028391
11 0.027864
12 0.020255
13 0.017356
14 0.015577
15 0.014366
16 0.013488
17 0.012826
18 0.012314
19 0.01191
20 0.011587
21 0.011325
22 0.011111
23 0.010935
24 0.010789
25 0.010667
26 0.010565
27 0.010479
28 0.010407
29 0.0095797
30 0.0090401
31 0.0086368
32 0.0083225
33 0.0080714
34 0.0078674
35 0.0076998
36 0.0075609
37 0.0074448
38 0.0073472
39 0.0072648
40 0.0071952
41 0.0071358
42 0.0070851
43 0.0070416
44 0.0070043
45 0.0069721
46 0.0069445
47 0.0069206
48 0.0066566
49 0.0064485
50 0.0062794
51 0.0061401
52 0.0060239
53 0.0059263
54 0.0058437
55 0.0057735
56 0.0057135
57 0.0056622
58 0.0056181
59 0.0055803
60 0.0055475
61 0.0055193
62 0.0054948
63 0.0054736
64 0.0054551
65 0.005439
66 0.0054249
67 0.0052906
68 0.0051788
69 0.0050847
70 0.0050048
71 0.0049368
72 0.0048785
73 0.0048284
74 0.0047853
75 0.0047479
76 0.0047155
77 0.0046873
78 0.0046628
79 0.0046414
80 0.0046227
81 0.0046064
82 0.0045922
83 0.0045797
84 0.0045687
85 0.0045591
86 0.0045506
87 0.0044672
88 0.0043963
89 0.0043355
90 0.0042832
91 0.004238
92 0.0041989
93 0.0041649
94 0.0041353
95 0.0041095
96 0.004087
97 0.0040672
98 0.0040499
99 0.0040347
100 0.0040214


==> data/smoothing/soft/Psi_mu_010_sigma_03.dat <==
1 0.088754
2 0.058604
3 0.045648
4 0.039179
5 0.035351
6 0.032881
7 0.023707
8 0.019821
9 0.017417
10 0.015801
11 0.014648
12 0.013793
13 0.013139
14 0.012629
15 0.012225
16 0.0119
17 0.010759
18 0.010057
19 0.0095309
20 0.0091219
21 0.0087959
22 0.0085319
23 0.0083155
24 0.0081363
25 0.007987
26 0.0078618
27 0.0077561
28 0.0074084
29 0.0071459
30 0.0069337
31 0.006759
32 0.0066134
33 0.006491
34 0.0063876
35 0.0062998
36 0.0062251
37 0.0061611
38 0.0061061
39 0.0059298
40 0.0057853
41 0.0056646
42 0.0055627
43 0.0054763
44 0.0054024
45 0.0053391
46 0.0052845
47 0.0052375
48 0.0051968
49 0.0051616
50 0.0050503
51 0.0049562
52 0.004876
53 0.0048073
54 0.0047483
55 0.0046973
56 0.0046531
57 0.0046148
58 0.0045815
59 0.0045525
60 0.0045271
61 0.0044482
62 0.0043807
63 0.0043226
64 0.0042723
65 0.0042288
66 0.004191
67 0.004158
68 0.0041293
69 0.0041041
70 0.0040821
71 0.0040627
72 0.0040034
73 0.0039522
74 0.0039078
75 0.0038693
76 0.0038357
77 0.0038063
78 0.0037807
79 0.0037582
80 0.0037385
81 0.0037212
82 0.0037059
83 0.0036595
84 0.0036196
85 0.0035849
86 0.0035545
87 0.0035281
88 0.003505
89 0.0034847
90 0.0034668
91 0.0034511
92 0.0034372
93 0.003425
94 0.0033879
95 0.0033556
96 0.0033272
97 0.0033024
98 0.0032806
99 0.0032614
100 0.0032445


==> data/smoothing/soft/Psi_mu_010_sigma_05.dat <==
1 0.088754
2 0.058604
3 0.045648
4 0.039179
5 0.027663
6 0.022652
7 0.019644
8 0.017672
9 0.016289
10 0.015277
11 0.014512
12 0.012757
13 0.011738
14 0.010979
15 0.010397
16 0.0099408
17 0.0095761
18 0.0092813
19 0.0090403
20 0.0085205
21 0.0081505
22 0.0078529
23 0.0076105
24 0.0074104
25 0.0072437
26 0.0071042
27 0.0068465
28 0.0066422
29 0.0064723
30 0.0063299
31 0.0062099
32 0.0061082
33 0.0060216
34 0.005858
35 0.0057229
36 0.0056089
37 0.0055124
38 0.00543
39 0.0053593
40 0.0052984
41 0.0051828
42 0.0050853
43 0.005002
44 0.0049306
45 0.0048691
46 0.004816
47 0.00477
48 0.0046824
49 0.0046074
50 0.0045428
51 0.004487
52 0.0044386
53 0.0043967
54 0.0043602
55 0.0042907
56 0.0042308
57 0.004179
58 0.0041339
59 0.0040948
60 0.0040606
61 0.0040307
62 0.0039739
63 0.0039248
64 0.0038822
65 0.003845
66 0.0038126
67 0.0037843
68 0.0037594
69 0.0037122
70 0.0036711
71 0.0036355
72 0.0036046
73 0.0035775
74 0.0035538
75 0.0035331
76 0.0034936
77 0.0034592
78 0.003429
79 0.0034025
80 0.0033793
81 0.0033589
82 0.0033409
83 0.0033067
84 0.0032768
85 0.0032506
86 0.0032276
87 0.0032074
88 0.0031896
89 0.0031739
90 0.0031443
91 0.0031183
92 0.0030955
93 0.0030756
94 0.0030581
95 0.0030426
96 0.0030289
97 0.003003
98 0.0029802
99 0.0029602
100 0.0029427


==> data/smoothing/soft/Psi_mu_010_sigma_07.dat <==
1 0.088754
2 0.058604
3 0.045648
4 0.031413
5 0.025324
6 0.021803
7 0.019541
8 0.016623
9 0.0149
10 0.01367
11 0.012763
12 0.012073
13 0.011031
14 0.010339
15 0.0097996
16 0.0093739
17 0.0090325
18 0.0085412
19 0.0081789
20 0.0078844
21 0.0076431
22 0.0074434
23 0.0071543
24 0.0069284
25 0.0067408
26 0.0065839
27 0.0063809
28 0.0062151
29 0.0060757
30 0.0059579
31 0.0058031
32 0.0056744
33 0.0055654
34 0.0054728
35 0.00535
36 0.0052464
37 0.0051579
38 0.0050823
39 0.0049815
40 0.0048956
41 0.0048219
42 0.0047585
43 0.0046735
44 0.0046007
45 0.0045379
46 0.0044835
47 0.0044105
48 0.0043476
49 0.0042932
50 0.004246
51 0.0041825
52 0.0041276
53 0.00408
54 0.0040385
55 0.0039827
56 0.0039343
57 0.0038922
58 0.0038555
59 0.003806
60 0.0037629
61 0.0037254
62 0.0036926
63 0.0036486
64 0.0036103
65 0.003577
66 0.0035479
67 0.0035087
68 0.0034744
69 0.0034444
70 0.003418
71 0.0033824
72 0.0033512
73 0.0033238
74 0.0032997
75 0.0032671
76 0.0032385
77 0.0032135
78 0.0031916
79 0.0031618
80 0.0031358
81 0.003113
82 0.0030929
83 0.0030658
84 0.003042
85 0.0030211
86 0.0030026
87 0.0029776
88 0.0029556
89 0.0029365
90 0.0029196
91 0.0028967
92 0.0028766
93 0.002859
94 0.0028434
95 0.0028222
96 0.0028036
97 0.0027872
98 0.0027727
99 0.0027531
100 0.0027357


==> data/smoothing/soft/Psi_mu_010_sigma_09.dat <==
1 0.088754
2 0.051998
3 0.036829
4 0.028928
5 0.024094
6 0.021152
7 0.01861
8 0.016867
9 0.015277
10 0.01412
11 0.013028
12 0.012203
13 0.011406
14 0.010789
15 0.010181
16 0.009702
17 0.0092231
18 0.0088408
19 0.0084547
20 0.0081422
21 0.0078234
22 0.0075628
23 0.0072951
24 0.0070744
25 0.0068471
26 0.0066584
27 0.0064619
28 0.0062976
29 0.0061261
30 0.0059822
31 0.0058312
32 0.0057039
33 0.00557
34 0.0054569
35 0.0053373
36 0.0052357
37 0.0051282
38 0.0050366
39 0.0049391
40 0.0048559
41 0.0047671
42 0.004691
43 0.0046097
44 0.0045397
45 0.0044647
46 0.0044002
47 0.004331
48 0.0042713
49 0.0042071
50 0.0041516
51 0.004092
52 0.0040403
53 0.0039846
54 0.0039364
55 0.0038845
56 0.0038393
57 0.0037905
58 0.0037481
59 0.0037023
60 0.0036581
61 0.0036198
62 0.0035784
63 0.0035424
64 0.0035035
65 0.0034695
66 0.0034327
67 0.0034005
68 0.0033655
69 0.0033348
70 0.0033015
71 0.0032724
72 0.0032407
73 0.0032129
74 0.0031828
75 0.0031564
76 0.0031278
77 0.0031027
78 0.0030755
79 0.0030516
80 0.0030256
81 0.0030028
82 0.0029779
83 0.0029561
84 0.0029325
85 0.0029117
86 0.0028892
87 0.0028672
88 0.0028478
89 0.0028266
90 0.002808
91 0.0027877
92 0.0027699
93 0.0027504
94 0.0027332
95 0.0027145
96 0.0026979
97 0.0026799
98 0.0026639
99 0.0026466
100 0.0026312


==> data/smoothing/soft/Psi_mu_020_sigma_01.dat <==
0.1 88.75
0.2 69.23
0.3 57.7
0.4 53.63
0.5 51.2
0.6 49.85
0.7 30.25
0.8 25.34
0.9 22.72
1 21.25
1.1 20.33
1.2 19.73
1.3 19.33
1.4 19.05
1.5 16.01
1.6 14.61
1.7 13.75
1.8 13.2
1.9 12.82
2 12.56
2.1 12.37
2.2 12.24
2.3 12.14
2.4 11.15
2.5 10.54
2.6 10.14
2.7 9.86
2.8 9.66
2.9 9.51
3 9.41
3.1 9.33
3.2 9.27
3.3 8.78
3.4 8.44
3.5 8.2
3.6 8.03
3.7 7.9
3.8 7.81
3.9 7.74
4 7.69
4.1 7.65
4.2 7.62
4.3 7.32
4.4 7.11
4.5 6.95
4.6 6.84
4.7 6.75
4.8 6.69
4.9 6.64
5 6.6
5.1 6.57
5.2 6.55
5.3 6.35
5.4 6.2
5.5 6.09
5.6 6
5.7 5.94
5.8 5.89
5.9 5.86
6 5.83
6.1 5.81
6.2 5.79
6.3 5.65
6.4 5.53
6.5 5.45
6.6 5.39
6.7 5.34
6.8 5.31
6.9 5.28
7 5.26
7.1 5.24
7.2 5.23
7.3 5.11
7.4 5.03
7.5 4.96
7.6 4.91
7.7 4.88
7.8 4.85
7.9 4.83
8 4.81
8.1 4.8
8.2 4.78
8.3 4.69
8.4 4.63
8.5 4.57
8.6 4.53
8.7 4.5
8.8 4.48
8.9 4.46
9 4.45
9.1 4.44
9.2 4.43
9.3 4.35
9.4 4.3
9.5 4.25
9.6 4.22
9.7 4.2
9.8 4.18
9.9 4.16
10 4.15
10.1 4.14
10.2 4.13
10.3 4.07
10.4 4.02
10.5 3.99
10.6 3.96
10.7 3.94
10.8 3.92
10.9 3.91
11 3.9
11.1 3.89
11.2 3.88
11.3 3.83
11.4 3.79
11.5 3.76
11.6 3.74
11.7 3.72
11.8 3.7
11.9 3.69
12 3.68
12.1 3.68
12.2 3.67
12.3 3.63
12.4 3.59
12.5 3.57
12.6 3.54
12.7 3.53
12.8 3.52
12.9 3.51
13 3.5
13.1 3.49
13.2 3.49
13.3 3.45
13.4 3.42
13.5 3.4
13.6 3.38
13.7 3.36
13.8 3.35
13.9 3.34
14 3.34
14.1 3.33
14.2 3.33
14.3 3.29
14.4 3.27
14.5 3.25
14.6 3.23
14.7 3.22
14.8 3.21
14.9 3.2
15 3.2
15.1 3.19
15.2 3.19
15.3 3.16
15.4 3.13
15.5 3.12
15.6 3.1
15.7 3.09
15.8 3.08
15.9 3.07
16 3.07
16.1 3.06
16.2 3.06
16.3 3.03
16.4 3.01
16.5 3
16.6 2.98
16.7 2.97
16.8 2.97
16.9 2.96
17 2.96
17.1 2.95
17.2 2.95
17.3 2.92
17.4 2.91
17.5 2.89
17.6 2.88
17.7 2.87
17.8 2.86
17.9 2.86
18 2.85
18.1 2.85
18.2 2.85
18.3 2.83
18.4 2.81
18.5 2.8
18.6 2.79
18.7 2.78
18.8 2.77
18.9 2.77
19 2.76
19.1 2.76
19.2 2.76
19.3 2.75
19.4 2.74
19.5 2.72
19.6 2.71
19.7 2.7
19.8 2.69
19.9 2.69
20 2.68
20.1 2.68
20.2 2.67
20.3 2.67
20.4 2.67
20.5 2.65
20.6 2.64
20.7 2.63
20.8 2.62
20.9 2.61
21 2.61
21.1 2.6
21.2 2.6
21.3 2.6
21.4 2.59
21.5 2.59
21.6 2.58
21.7 2.56
21.8 2.55
21.9 2.55
22 2.54
22.1 2.54
22.2 2.53
22.3 2.53
22.4 2.53
22.5 2.52
22.6 2.52
22.7 2.51
22.8 2.5
22.9 2.49
23 2.48
23.1 2.48
23.2 2.47
23.3 2.47
23.4 2.46
23.5 2.46
23.6 2.46
23.7 2.46
23.8 2.45
23.9 2.44
24 2.43
24.1 2.42
24.2 2.42
24.3 2.41
24.4 2.41
24.5 2.41
24.6 2.4
24.7 2.4
24.8 2.4
24.9 2.39
25 2.38
25.1 2.37
25.2 2.37
25.3 2.36
25.4 2.36
25.5 2.35
25.6 2.35
25.7 2.35
25.8 2.35
25.9 2.35
26 2.34
26.1 2.33
26.2 2.32
26.3 2.31
26.4 2.31
26.5 2.31
26.6 2.3
26.7 2.3
26.8 2.3
26.9 2.3
27 2.3
27.1 2.29
27.2 2.28
27.3 2.27
27.4 2.27
27.5 2.26
27.6 2.26
27.7 2.26
27.8 2.25
27.9 2.25
28 2.25
28.1 2.25
28.2 2.24
28.3 2.23
28.4 2.23
28.5 2.22
28.6 2.22
28.7 2.22
28.8 2.21
28.9 2.21
29 2.21
29.1 2.21
29.2 2.21
29.3 2.2
29.4 2.19
29.5 2.19
29.6 2.18
29.7 2.18
29.8 2.18
29.9 2.17
30 2.17
30.1 2.17
30.2 2.17
30.3 2.17
30.4 2.16
30.5 2.15
30.6 2.15
30.7 2.14
30.8 2.14
30.9 2.14
31 2.14
31.1 2.13
31.2 2.13
31.3 2.13
31.4 2.13
31.5 2.12
31.6 2.12
31.7 2.11
31.8 2.11
31.9 2.11
32 2.1
32.1 2.1
32.2 2.1
32.3 2.1
32.4 2.1
32.5 2.1
32.6 2.09
32.7 2.08
32.8 2.08
32.9 2.08
33 2.07
33.1 2.07
33.2 2.07
33.3 2.07
33.4 2.07
33.5 2.06
33.6 2.06
33.7 2.06
33.8 2.05
33.9 2.05
34 2.04
34.1 2.04
34.2 2.04
34.3 2.04
34.4 2.04
34.5 2.04
34.6 2.03
34.7 2.03
34.8 2.03
34.9 2.02
35 2.02
35.1 2.01
35.2 2.01
35.3 2.01
35.4 2.01
35.5 2.01
35.6 2.01
35.7 2.01
35.8 2
35.9 2
36 1.99
36.1 1.99
36.2 1.99
36.3 1.98
36.4 1.98
36.5 1.98
36.6 1.98
36.7 1.98
36.8 1.98
36.9 1.98
37 1.97
37.1 1.97
37.2 1.96
37.3 1.96
37.4 1.96
37.5 1.96
37.6 1.95
37.7 1.95
37.8 1.95
37.9 1.95
38 1.95
38.1 1.94
38.2 1.94
38.3 1.94
38.4 1.93
38.5 1.93
38.6 1.93
38.7 1.93
38.8 1.93
38.9 1.93
39 1.93
39.1 1.93
39.2 1.92
39.3 1.92
39.4 1.91
39.5 1.91
39.6 1.91
39.7 1.91
39.8 1.9
39.9 1.9
40 1.9
40.1 1.9
40.2 1.9
40.3 1.9
40.4 1.89
40.5 1.89
40.6 1.89
40.7 1.88
40.8 1.88
40.9 1.88
41 1.88
41.1 1.88
41.2 1.88
41.3 1.88
41.4 1.87
41.5 1.87
41.6 1.87
41.7 1.86
41.8 1.86
41.9 1.86
42 1.86
42.1 1.86
42.2 1.86
42.3 1.86
42.4 1.86
42.5 1.85
42.6 1.85
42.7 1.85
42.8 1.84
42.9 1.84
43 1.84
43.1 1.84
43.2 1.84
43.3 1.84
43.4 1.84
43.5 1.84
43.6 1.83
43.7 1.83
43.8 1.83
43.9 1.82
44 1.82
44.1 1.82
44.2 1.82
44.3 1.82
44.4 1.82
44.5 1.82
44.6 1.82
44.7 1.81
44.8 1.81
44.9 1.81
45 1.8
45.1 1.8
45.2 1.8
45.3 1.8
45.4 1.8
45.5 1.8
45.6 1.8
45.7 1.8
45.8 1.79
45.9 1.79
46 1.79
46.1 1.79
46.2 1.79
46.3 1.78
46.4 1.78
46.5 1.78
46.6 1.78
46.7 1.78
46.8 1.78
46.9 1.78
47 1.77
47.1 1.77
47.2 1.77
47.3 1.77
47.4 1.77
47.5 1.77
47.6 1.76
47.7 1.76
47.8 1.76
47.9 1.76
48 1.76
48.1 1.76
48.2 1.75
48.3 1.75
48.4 1.75
48.5 1.75
48.6 1.75
48.7 1.75
48.8 1.75
48.9 1.75
49 1.75
49.1 1.74
49.2 1.74
49.3 1.74
49.4 1.74
49.5 1.73
49.6 1.73
49.7 1.73
49.8 1.73
49.9 1.73
50 1.73
50.1 1.73
50.2 1.73
50.3 1.72
50.4 1.72
50.5 1.72
50.6 1.72
50.7 1.72
50.8 1.72
50.9 1.72
51 1.72
51.1 1.72
51.2 1.72
51.3 1.71
51.4 1.71
51.5 1.71
51.6 1.71
51.7 1.7
51.8 1.7
51.9 1.7
52 1.7
52.1 1.7
52.2 1.7
52.3 1.7
52.4 1.7
52.5 1.7
52.6 1.69
52.7 1.69
52.8 1.69
52.9 1.69
53 1.69
53.1 1.69
53.2 1.69
53.3 1.69
53.4 1.69
53.5 1.68
53.6 1.68
53.7 1.68
53.8 1.68
53.9 1.68
54 1.68
54.1 1.67
54.2 1.67
54.3 1.67
54.4 1.67
54.5 1.67
54.6 1.67
54.7 1.67
54.8 1.67
54.9 1.66
55 1.66
55.1 1.66
55.2 1.66
55.3 1.66
55.4 1.66
55.5 1.66
55.6 1.66
55.7 1.66
55.8 1.66
55.9 1.65
56 1.65
56.1 1.65
56.2 1.65
56.3 1.65
56.4 1.65
56.5 1.65
56.6 1.65
56.7 1.65
56.8 1.65
56.9 1.64
57 1.64
57.1 1.64
57.2 1.64
57.3 1.64
57.4 1.64
57.5 1.64
57.6 1.64
57.7 1.64
57.8 1.64
57.9 1.63
58 1.63
58.1 1.63
58.2 1.63
58.3 1.63
58.4 1.63
58.5 1.63
58.6 1.63
58.7 1.63
58.8 1.62
58.9 1.62
59 1.62
59.1 1.62
59.2 1.62
59.3 1.62
59.4 1.62
59.5 1.62
59.6 1.61
59.7 1.61
59.8 1.61
59.9 1.61
60 1.61
60.1 1.61
60.2 1.61
60.3 1.61
60.4 1.61
60.5 1.61
60.6 1.6
60.7 1.6
60.8 1.6
60.9 1.6
61 1.6
61.1 1.6
61.2 1.6
61.3 1.6
61.4 1.6
61.5 1.6
61.6 1.6
61.7 1.59
61.8 1.59
61.9 1.59
62 1.59
62.1 1.59
62.2 1.59
62.3 1.59
62.4 1.59
62.5 1.59
62.6 1.59
62.7 1.59
62.8 1.58
62.9 1.58
63 1.58
63.1 1.58
63.2 1.58
63.3 1.58
63.4 1.58
63.5 1.58
63.6 1.58
63.7 1.58
63.8 1.58
63.9 1.58
64 1.57
64.1 1.57
64.2 1.57
64.3 1.57
64.4 1.57
64.5 1.57
64.6 1.57
64.7 1.57
64.8 1.57
64.9 1.57
65 1.57
65.1 1.57
65.2 1.56
65.3 1.56
65.4 1.56
65.5 1.56
65.6 1.56
65.7 1.56
65.8 1.56
65.9 1.56
66 1.56
66.1 1.56
66.2 1.56
66.3 1.56
66.4 1.56
66.5 1.55
66.6 1.55
66.7 1.55
66.8 1.55
66.9 1.55
67 1.55
67.1 1.55
67.2 1.55
67.3 1.55
67.4 1.55
67.5 1.55
67.6 1.55
67.7 1.55
67.8 1.54
67.9 1.54
68 1.54
68.1 1.54
68.2 1.54
68.3 1.54
68.4 1.54
68.5 1.54
68.6 1.54
68.7 1.54
68.8 1.54
68.9 1.54
69 1.53
69.1 1.53
69.2 1.53
69.3 1.53
69.4 1.53
69.5 1.53
69.6 1.53
69.7 1.53
69.8 1.53
69.9 1.53
70 1.53
70.1 1.53
70.2 1.53
70.3 1.52
70.4 1.52
70.5 1.52
70.6 1.52
70.7 1.52
70.8 1.52
70.9 1.52
71 1.52
71.1 1.52
71.2 1.52
71.3 1.52
71.4 1.52
71.5 1.52
71.6 1.52
71.7 1.51
71.8 1.51
71.9 1.51
72 1.51
72.1 1.51
72.2 1.51
72.3 1.51
72.4 1.51
72.5 1.51
72.6 1.51
72.7 1.51
72.8 1.51
72.9 1.51
73 1.51
73.1 1.51
73.2 1.51
73.3 1.5
73.4 1.5
73.5 1.5
73.6 1.5
73.7 1.5
73.8 1.5
73.9 1.5
74 1.5
74.1 1.5
74.2 1.5
74.3 1.5
74.4 1.5
74.5 1.5
74.6 1.5
74.7 1.49
74.8 1.49
74.9 1.49
75 1.49
75.1 1.49
75.2 1.49
75.3 1.49
75.4 1.49
75.5 1.49
75.6 1.49
75.7 1.49
75.8 1.49
75.9 1.49
76 1.49
76.1 1.49
76.2 1.49
76.3 1.49
76.4 1.49
76.5 1.49
76.6 1.48
76.7 1.48
76.8 1.48
76.9 1.48
77 1.48
77.1 1.48
77.2 1.48
77.3 1.48
77.4 1.48
77.5 1.48
77.6 1.48
77.7 1.48
77.8 1.48
77.9 1.48
78 1.47
78.1 1.47
78.2 1.47
78.3 1.47
78.4 1.47
78.5 1.47
78.6 1.47
78.7 1.47
78.8 1.47
78.9 1.47
79 1.47
79.1 1.47
79.2 1.47
79.3 1.47
79.4 1.47
79.5 1.47
79.6 1.47
79.7 1.47
79.8 1.47
79.9 1.47
80 1.46
80.1 1.46
80.2 1.46
80.3 1.46
80.4 1.46
80.5 1.46
80.6 1.46
80.7 1.46
80.8 1.46
80.9 1.46
81 1.46
81.1 1.46
81.2 1.46
81.3 1.46
81.4 1.46
81.5 1.46
81.6 1.46
81.7 1.46
81.8 1.45
81.9 1.45
82 1.45
82.1 1.45
82.2 1.45
82.3 1.45
82.4 1.45
82.5 1.45
82.6 1.45
82.7 1.45
82.8 1.45
82.9 1.45
83 1.45
83.1 1.45
83.2 1.45
83.3 1.45
83.4 1.45
83.5 1.45
83.6 1.44
83.7 1.44
83.8 1.44
83.9 1.44
84 1.44
84.1 1.44
84.2 1.44
84.3 1.44
84.4 1.44
84.5 1.44
84.6 1.44
84.7 1.44
84.8 1.44
84.9 1.44
85 1.44
85.1 1.44
85.2 1.44
85.3 1.44
85.4 1.44
85.5 1.44
85.6 1.43
85.7 1.43
85.8 1.43
85.9 1.43
86 1.43
86.1 1.43
86.2 1.43
86.3 1.43
86.4 1.43
86.5 1.43
86.6 1.43
86.7 1.43
86.8 1.43
86.9 1.43
87 1.43
87.1 1.43
87.2 1.43
87.3 1.43
87.4 1.43
87.5 1.43
87.6 1.43
87.7 1.43
87.8 1.42
87.9 1.42
88 1.42
88.1 1.42
88.2 1.42
88.3 1.42
88.4 1.42
88.5 1.42
88.6 1.42
88.7 1.42
88.8 1.42
88.9 1.42
89 1.42
89.1 1.42
89.2 1.42
89.3 1.42
89.4 1.42
89.5 1.42
89.6 1.42
89.7 1.42
89.8 1.42
89.9 1.42
90 1.41
90.1 1.41
90.2 1.41
90.3 1.41
90.4 1.41
90.5 1.41
90.6 1.41
90.7 1.41
90.8 1.41
90.9 1.41
91 1.41
91.1 1.41
91.2 1.41
91.3 1.41
91.4 1.41
91.5 1.41
91.6 1.41
91.7 1.41
91.8 1.41
91.9 1.41
92 1.41
92.1 1.41
92.2 1.4
92.3 1.4
92.4 1.4
92.5 1.4
92.6 1.4
92.7 1.4
92.8 1.4
92.9 1.4
93 1.4
93.1 1.4
93.2 1.4
93.3 1.4
93.4 1.4
93.5 1.4
93.6 1.4
93.7 1.4
93.8 1.4
93.9 1.4
94 1.4
94.1 1.4
94.2 1.4
94.3 1.4
94.4 1.4
94.5 1.39
94.6 1.39
94.7 1.39
94.8 1.39
94.9 1.39
95 1.39
95.1 1.39
95.2 1.39
95.3 1.39
95.4 1.39
95.5 1.39
95.6 1.39
95.7 1.39
95.8 1.39
95.9 1.39
96 1.39
96.1 1.39
96.2 1.39
96.3 1.39
96.4 1.39
96.5 1.39
96.6 1.39
96.7 1.39
96.8 1.39
96.9 1.39
97 1.38
97.1 1.38
97.2 1.38
97.3 1.38
97.4 1.38
97.5 1.38
97.6 1.38
97.7 1.38
97.8 1.38
97.9 1.38
98 1.38
98.1 1.38
98.2 1.38
98.3 1.38
98.4 1.38
98.5 1.38
98.6 1.38
98.7 1.38
98.8 1.38
98.9 1.38
99 1.38
99.1 1.38
99.2 1.38
99.3 1.38
99.4 1.38
99.5 1.38
99.6 1.38
99.7 1.37
99.8 1.37
99.9 1.37
100 1.37


==> data/smoothing/soft/Psi_mu_020_sigma_03.dat <==
1 0.088754
2 0.069235
3 0.057704
4 0.034659
5 0.028305
6 0.02498
7 0.023144
8 0.022002
9 0.018034
10 0.016253
11 0.015156
12 0.014448
13 0.013968
14 0.012634
15 0.011849
16 0.011324
17 0.010961
18 0.010704
19 0.010025
20 0.0095765
21 0.0092625
22 0.0090385
23 0.0088757
24 0.0084529
25 0.0081578
26 0.0079455
27 0.0077905
28 0.007676
29 0.0075906
30 0.0073039
31 0.0070978
32 0.0069471
33 0.0068355
34 0.0067521
35 0.0066892
36 0.0064806
37 0.0063274
38 0.0062137
39 0.0061286
40 0.0060644
41 0.0060157
42 0.0058559
43 0.0057373
44 0.0056485
45 0.0055814
46 0.0055305
47 0.0054918
48 0.0053656
49 0.005271
50 0.0051995
51 0.0051452
52 0.0051037
53 0.0050718
54 0.0049691
55 0.0048915
56 0.0048326
57 0.0047874
58 0.0047527
59 0.004726
60 0.0046404
61 0.0045753
62 0.0045255
63 0.0044872
64 0.0044576
65 0.0044347
66 0.0043621
67 0.0043065
68 0.0042639
69 0.0042311
70 0.0042057
71 0.0041859
72 0.0041233
73 0.0040753
74 0.0040382
75 0.0040096
76 0.0039874
77 0.0039702
78 0.0039157
79 0.0038738
80 0.0038414
81 0.0038163
82 0.0037968
83 0.0037816
84 0.0037337
85 0.0036967
86 0.003668
87 0.0036459
88 0.0036288
89 0.0036155
90 0.0035734
91 0.0035409
92 0.0035157
93 0.0034962
94 0.0034809
95 0.0034689
96 0.0034314
97 0.0034022
98 0.0033795
99 0.0033618
100 0.003348


==> data/smoothing/soft/Psi_mu_020_sigma_05.dat <==
1 0.088754
2 0.069235
3 0.057704
4 0.034659
5 0.028305
6 0.02498
7 0.020153
8 0.017904
9 0.016546
10 0.015682
11 0.013943
12 0.012964
13 0.012316
14 0.011874
15 0.01101
16 0.010458
17 0.010074
18 0.0098026
19 0.0092718
20 0.0089096
21 0.0086513
22 0.0084639
23 0.0080969
24 0.0078367
25 0.0076477
26 0.007363
27 0.0071572
28 0.0070061
29 0.0067778
30 0.0066105
31 0.0064863
32 0.0063932
33 0.0062108
34 0.0060759
35 0.0059751
36 0.005899
37 0.00575
38 0.0056389
39 0.0055553
40 0.0054921
41 0.0053682
42 0.0052749
43 0.0052043
44 0.0051506
45 0.0050455
46 0.004966
47 0.0049055
48 0.0048592
49 0.0047687
50 0.0046999
51 0.0046472
52 0.0046068
53 0.0045277
54 0.0044674
55 0.0044211
56 0.0043854
57 0.0043157
58 0.0042623
59 0.0042213
60 0.0041896
61 0.0041276
62 0.00408
63 0.0040432
64 0.0040148
65 0.0039592
66 0.0039166
67 0.0038836
68 0.003858
69 0.003808
70 0.0037694
71 0.0037395
72 0.0037163
73 0.003671
74 0.0036362
75 0.0036093
76 0.0035884
77 0.0035475
78 0.003516
79 0.0034915
80 0.0034724
81 0.0034351
82 0.0034061
83 0.0033835
84 0.0033659
85 0.0033314
86 0.0033046
87 0.0032838
88 0.0032674
89 0.0032355
90 0.0032108
91 0.0031915
92 0.0031764
93 0.0031469
94 0.003124
95 0.0031061
96 0.0030922
97 0.003065
98 0.0030438
99 0.0030272
100 0.0030143


==> data/smoothing/soft/Psi_mu_020_sigma_07.dat <==
1 0.088754
2 0.069235
3 0.04391
4 0.028727
5 0.024343
6 0.021779
7 0.017314
8 0.01571
9 0.014567
10 0.013005
11 0.012174
12 0.011582
13 0.010755
14 0.010243
15 0.0096725
16 0.0092861
17 0.0088383
18 0.0085279
19 0.0081676
20 0.0079118
21 0.0076126
22 0.0073973
23 0.0071441
24 0.00696
25 0.0067429
26 0.0065832
27 0.0063935
28 0.0062531
29 0.0060859
30 0.0059615
31 0.0058129
32 0.0057017
33 0.0055689
34 0.0054695
35 0.0053501
36 0.00526
37 0.0051518
38 0.00507
39 0.0049715
40 0.0048967
41 0.0048064
42 0.0047377
43 0.0046547
44 0.0045913
45 0.0045145
46 0.0044558
47 0.0043846
48 0.0043301
49 0.0042638
50 0.004213
51 0.0041512
52 0.0041037
53 0.0040459
54 0.0040015
55 0.0039473
56 0.0039057
57 0.0038548
58 0.0038155
59 0.0037676
60 0.0037306
61 0.0036855
62 0.0036507
63 0.0036083
64 0.0035756
65 0.0035357
66 0.0035048
67 0.0034671
68 0.0034378
69 0.0034019
70 0.0033739
71 0.0033396
72 0.003313
73 0.0032803
74 0.0032548
75 0.0032236
76 0.0031993
77 0.0031696
78 0.0031464
79 0.003118
80 0.0030958
81 0.0030688
82 0.0030478
83 0.0030219
84 0.0030017
85 0.0029769
86 0.0029575
87 0.0029339
88 0.0029154
89 0.0028928
90 0.0028751
91 0.0028534
92 0.0028364
93 0.0028156
94 0.0027992
95 0.0027791
96 0.0027634
97 0.002744
98 0.0027289
99 0.0027102
100 0.0026956


==> data/smoothing/soft/Psi_mu_020_sigma_09.dat <==
0.1 88.75
0.2 52
0.3 36.83
0.4 28.93
0.5 24.09
0.6 20.79
0.7 18.36
0.8 16.48
0.9 14.98
1 13.76
1.1 12.74
1.2 11.88
1.3 11.14
1.4 10.5
1.5 9.94
1.6 9.44
1.7 9
1.8 8.6
1.9 8.25
2 7.92
2.1 7.63
2.2 7.36
2.3 7.11
2.4 6.89
2.5 6.68
2.6 6.48
2.7 6.3
2.8 6.13
2.9 5.97
3 5.83
3.1 5.69
3.2 5.56
3.3 5.43
3.4 5.32
3.5 5.2
3.6 5.1
3.7 5
3.8 4.91
3.9 4.82
4 4.73
4.1 4.65
4.2 4.57
4.3 4.49
4.4 4.42
4.5 4.35
4.6 4.29
4.7 4.22
4.8 4.16
4.9 4.1
5 4.04
5.1 3.99
5.2 3.94
5.3 3.88
5.4 3.83
5.5 3.79
5.6 3.74
5.7 3.69
5.8 3.65
5.9 3.61
6 3.57
6.1 3.53
6.2 3.49
6.3 3.45
6.4 3.42
6.5 3.38
6.6 3.35
6.7 3.31
6.8 3.28
6.9 3.25
7 3.22
7.1 3.19
7.2 3.16
7.3 3.13
7.4 3.1
7.5 3.08
7.6 3.05
7.7 3.02
7.8 3
7.9 2.97
8 2.95
8.1 2.93
8.2 2.9
8.3 2.88
8.4 2.86
8.5 2.84
8.6 2.82
8.7 2.8
8.8 2.78
8.9 2.76
9 2.74
9.1 2.72
9.2 2.7
9.3 2.68
9.4 2.67
9.5 2.65
9.6 2.63
9.7 2.61
9.8 2.6
9.9 2.58
10 2.57
10.1 2.55
10.2 2.54
10.3 2.52
10.4 2.51
10.5 2.49
10.6 2.48
10.7 2.47
10.8 2.45
10.9 2.44
11 2.43
11.1 2.41
11.2 2.4
11.3 2.39
11.4 2.38
11.5 2.37
11.6 2.36
11.7 2.34
11.8 2.33
11.9 2.32
12 2.31
12.1 2.3
12.2 2.29
12.3 2.28
12.4 2.27
12.5 2.26
12.6 2.25
12.7 2.24
12.8 2.23
12.9 2.22
13 2.21
13.1 2.2
13.2 2.19
13.3 2.19
13.4 2.18
13.5 2.17
13.6 2.16
13.7 2.15
13.8 2.14
13.9 2.14
14 2.13
14.1 2.12
14.2 2.11
14.3 2.11
14.4 2.1
14.5 2.09
14.6 2.08
14.7 2.08
14.8 2.07
14.9 2.06
15 2.06
15.1 2.05
15.2 2.04
15.3 2.04
15.4 2.03
15.5 2.02
15.6 2.02
15.7 2.01
15.8 2
15.9 2
16 1.99
16.1 1.99
16.2 1.98
16.3 1.97
16.4 1.97
16.5 1.96
16.6 1.96
16.7 1.95
16.8 1.95
16.9 1.94
17 1.93
17.1 1.93
17.2 1.92
17.3 1.92
17.4 1.91
17.5 1.91
17.6 1.9
17.7 1.9
17.8 1.89
17.9 1.89
18 1.88
18.1 1.88
18.2 1.87
18.3 1.87
18.4 1.86
18.5 1.86
18.6 1.86
18.7 1.85
18.8 1.85
18.9 1.84
19 1.84
19.1 1.83
19.2 1.83
19.3 1.82
19.4 1.82
19.5 1.82
19.6 1.81
19.7 1.81
19.8 1.8
19.9 1.8
20 1.8
20.1 1.79
20.2 1.79
20.3 1.78
20.4 1.78
20.5 1.78
20.6 1.77
20.7 1.77
20.8 1.76
20.9 1.76
21 1.76
21.1 1.75
21.2 1.75
21.3 1.75
21.4 1.74
21.5 1.74
21.6 1.74
21.7 1.73
21.8 1.73
21.9 1.73
22 1.72
22.1 1.72
22.2 1.72
22.3 1.71
22.4 1.71
22.5 1.71
22.6 1.7
22.7 1.7
22.8 1.7
22.9 1.69
23 1.69
23.1 1.69
23.2 1.68
23.3 1.68
23.4 1.68
23.5 1.68
23.6 1.67
23.7 1.67
23.8 1.67
23.9 1.66
24 1.66
24.1 1.66
24.2 1.66
24.3 1.65
24.4 1.65
24.5 1.65
24.6 1.65
24.7 1.64
24.8 1.64
24.9 1.64
25 1.64
25.1 1.63
25.2 1.63
25.3 1.63
25.4 1.63
25.5 1.62
25.6 1.62
25.7 1.62
25.8 1.62
25.9 1.61
26 1.61
26.1 1.61
26.2 1.61
26.3 1.6
26.4 1.6
26.5 1.6
26.6 1.6
26.7 1.6
26.8 1.59
26.9 1.59
27 1.59
27.1 1.59
27.2 1.58
27.3 1.58
27.4 1.58
27.5 1.58
27.6 1.58
27.7 1.57
27.8 1.57
27.9 1.57
28 1.57
28.1 1.57
28.2 1.56
28.3 1.56
28.4 1.56
28.5 1.56
28.6 1.56
28.7 1.55
28.8 1.55
28.9 1.55
29 1.55
29.1 1.55
29.2 1.54
29.3 1.54
29.4 1.54
29.5 1.54
29.6 1.54
29.7 1.53
29.8 1.53
29.9 1.53
30 1.53
30.1 1.53
30.2 1.53
30.3 1.52
30.4 1.52
30.5 1.52
30.6 1.52
30.7 1.52
30.8 1.52
30.9 1.51
31 1.51
31.1 1.51
31.2 1.51
31.3 1.51
31.4 1.51
31.5 1.5
31.6 1.5
31.7 1.5
31.8 1.5
31.9 1.5
32 1.5
32.1 1.5
32.2 1.49
32.3 1.49
32.4 1.49
32.5 1.49
32.6 1.49
32.7 1.49
32.8 1.49
32.9 1.48
33 1.48
33.1 1.48
33.2 1.48
33.3 1.48
33.4 1.48
33.5 1.48
33.6 1.47
33.7 1.47
33.8 1.47
33.9 1.47
34 1.47
34.1 1.47
34.2 1.47
34.3 1.46
34.4 1.46
34.5 1.46
34.6 1.46
34.7 1.46
34.8 1.46
34.9 1.46
35 1.46
35.1 1.45
35.2 1.45
35.3 1.45
35.4 1.45
35.5 1.45
35.6 1.45
35.7 1.45
35.8 1.45
35.9 1.44
36 1.44
36.1 1.44
36.2 1.44
36.3 1.44
36.4 1.44
36.5 1.44
36.6 1.44
36.7 1.43
36.8 1.43
36.9 1.43
37 1.43
37.1 1.43
37.2 1.43
37.3 1.43
37.4 1.43
37.5 1.43
37.6 1.42
37.7 1.42
37.8 1.42
37.9 1.42
38 1.42
38.1 1.42
38.2 1.42
38.3 1.42
38.4 1.42
38.5 1.41
38.6 1.41
38.7 1.41
38.8 1.41
38.9 1.41
39 1.41
39.1 1.41
39.2 1.41
39.3 1.41
39.4 1.4
39.5 1.4
39.6 1.4
39.7 1.4
39.8 1.4
39.9 1.4
40 1.4
40.1 1.4
40.2 1.4
40.3 1.4
40.4 1.39
40.5 1.39
40.6 1.39
40.7 1.39
40.8 1.39
40.9 1.39
41 1.39
41.1 1.39
41.2 1.39
41.3 1.39
41.4 1.38
41.5 1.38
41.6 1.38
41.7 1.38
41.8 1.38
41.9 1.38
42 1.38
42.1 1.38
42.2 1.38
42.3 1.38
42.4 1.38
42.5 1.37
42.6 1.37
42.7 1.37
42.8 1.37
42.9 1.37
43 1.37
43.1 1.37
43.2 1.37
43.3 1.37
43.4 1.37
43.5 1.37
43.6 1.36
43.7 1.36
43.8 1.36
43.9 1.36
44 1.36
44.1 1.36
44.2 1.36
44.3 1.36
44.4 1.36
44.5 1.36
44.6 1.36
44.7 1.36
44.8 1.35
44.9 1.35
45 1.35
45.1 1.35
45.2 1.35
45.3 1.35
45.4 1.35
45.5 1.35
45.6 1.35
45.7 1.35
45.8 1.35
45.9 1.35
46 1.35
46.1 1.34
46.2 1.34
46.3 1.34
46.4 1.34
46.5 1.34
46.6 1.34
46.7 1.34
46.8 1.34
46.9 1.34
47 1.34
47.1 1.34
47.2 1.34
47.3 1.34
47.4 1.33
47.5 1.33
47.6 1.33
47.7 1.33
47.8 1.33
47.9 1.33
48 1.33
48.1 1.33
48.2 1.33
48.3 1.33
48.4 1.33
48.5 1.33
48.6 1.33
48.7 1.33
48.8 1.32
48.9 1.32
49 1.32
49.1 1.32
49.2 1.32
49.3 1.32
49.4 1.32
49.5 1.32
49.6 1.32
49.7 1.32
49.8 1.32
49.9 1.32
50 1.32
50.1 1.32
50.2 1.31
50.3 1.31
50.4 1.31
50.5 1.31
50.6 1.31
50.7 1.31
50.8 1.31
50.9 1.31
51 1.31
51.1 1.31
51.2 1.31
51.3 1.31
51.4 1.31
51.5 1.31
51.6 1.31
51.7 1.31
51.8 1.3
51.9 1.3
52 1.3
52.1 1.3
52.2 1.3
52.3 1.3
52.4 1.3
52.5 1.3
52.6 1.3
52.7 1.3
52.8 1.3
52.9 1.3
53 1.3
53.1 1.3
53.2 1.3
53.3 1.3
53.4 1.29
53.5 1.29
53.6 1.29
53.7 1.29
53.8 1.29
53.9 1.29
54 1.29
54.1 1.29
54.2 1.29
54.3 1.29
54.4 1.29
54.5 1.29
54.6 1.29
54.7 1.29
54.8 1.29
54.9 1.29
55 1.29
55.1 1.28
55.2 1.28
55.3 1.28
55.4 1.28
55.5 1.28
55.6 1.28
55.7 1.28
55.8 1.28
55.9 1.28
56 1.28
56.1 1.28
56.2 1.28
56.3 1.28
56.4 1.28
56.5 1.28
56.6 1.28
56.7 1.28
56.8 1.28
56.9 1.27
57 1.27
57.1 1.27
57.2 1.27
57.3 1.27
57.4 1.27
57.5 1.27
57.6 1.27
57.7 1.27
57.8 1.27
57.9 1.27
58 1.27
58.1 1.27
58.2 1.27
58.3 1.27
58.4 1.27
58.5 1.27
58.6 1.27
58.7 1.27
58.8 1.27
58.9 1.26
59 1.26
59.1 1.26
59.2 1.26
59.3 1.26
59.4 1.26
59.5 1.26
59.6 1.26
59.7 1.26
59.8 1.26
59.9 1.26
60 1.26
60.1 1.26
60.2 1.26
60.3 1.26
60.4 1.26
60.5 1.26
60.6 1.26
60.7 1.26
60.8 1.26
60.9 1.25
61 1.25
61.1 1.25
61.2 1.25
61.3 1.25
61.4 1.25
61.5 1.25
61.6 1.25
61.7 1.25
61.8 1.25
61.9 1.25
62 1.25
62.1 1.25
62.2 1.25
62.3 1.25
62.4 1.25
62.5 1.25
62.6 1.25
62.7 1.25
62.8 1.25
62.9 1.25
63 1.25
63.1 1.24
63.2 1.24
63.3 1.24
63.4 1.24
63.5 1.24
63.6 1.24
63.7 1.24
63.8 1.24
63.9 1.24
64 1.24
64.1 1.24
64.2 1.24
64.3 1.24
64.4 1.24
64.5 1.24
64.6 1.24
64.7 1.24
64.8 1.24
64.9 1.24
65 1.24
65.1 1.24
65.2 1.24
65.3 1.24
65.4 1.23
65.5 1.23
65.6 1.23
65.7 1.23
65.8 1.23
65.9 1.23
66 1.23
66.1 1.23
66.2 1.23
66.3 1.23
66.4 1.23
66.5 1.23
66.6 1.23
66.7 1.23
66.8 1.23
66.9 1.23
67 1.23
67.1 1.23
67.2 1.23
67.3 1.23
67.4 1.23
67.5 1.23
67.6 1.23
67.7 1.22
67.8 1.22
67.9 1.22
68 1.22
68.1 1.22
68.2 1.22
68.3 1.22
68.4 1.22
68.5 1.22
68.6 1.22
68.7 1.22
68.8 1.22
68.9 1.22
69 1.22
69.1 1.22
69.2 1.22
69.3 1.22
69.4 1.22
69.5 1.22
69.6 1.22
69.7 1.22
69.8 1.22
69.9 1.22
70 1.22
70.1 1.22
70.2 1.21
70.3 1.21
70.4 1.21
70.5 1.21
70.6 1.21
70.7 1.21
70.8 1.21
70.9 1.21
71 1.21
71.1 1.21
71.2 1.21
71.3 1.21
71.4 1.21
71.5 1.21
71.6 1.21
71.7 1.21
71.8 1.21
71.9 1.21
72 1.21
72.1 1.21
72.2 1.21
72.3 1.21
72.4 1.21
72.5 1.21
72.6 1.21
72.7 1.21
72.8 1.21
72.9 1.2
73 1.2
73.1 1.2
73.2 1.2
73.3 1.2
73.4 1.2
73.5 1.2
73.6 1.2
73.7 1.2
73.8 1.2
73.9 1.2
74 1.2
74.1 1.2
74.2 1.2
74.3 1.2
74.4 1.2
74.5 1.2
74.6 1.2
74.7 1.2
74.8 1.2
74.9 1.2
75 1.2
75.1 1.2
75.2 1.2
75.3 1.2
75.4 1.2
75.5 1.2
75.6 1.2
75.7 1.2
75.8 1.2
75.9 1.19
76 1.19
76.1 1.19
76.2 1.19
76.3 1.19
76.4 1.19
76.5 1.19
76.6 1.19
76.7 1.19
76.8 1.19
76.9 1.19
77 1.19
77.1 1.19
77.2 1.19
77.3 1.19
77.4 1.19
77.5 1.19
77.6 1.19
77.7 1.19
77.8 1.19
77.9 1.19
78 1.19
78.1 1.19
78.2 1.19
78.3 1.19
78.4 1.19
78.5 1.19
78.6 1.19
78.7 1.19
78.8 1.19
78.9 1.19
79 1.19
79.1 1.19
79.2 1.19
79.3 1.19
79.4 1.18
79.5 1.18
79.6 1.18
79.7 1.18
79.8 1.18
79.9 1.18
80 1.18
80.1 1.18
80.2 1.18
80.3 1.18
80.4 1.18
80.5 1.18
80.6 1.18
80.7 1.18
80.8 1.18
80.9 1.18
81 1.18
81.1 1.18
81.2 1.18
81.3 1.18
81.4 1.18
81.5 1.18
81.6 1.18
81.7 1.18
81.8 1.18
81.9 1.18
82 1.18
82.1 1.18
82.2 1.18
82.3 1.18
82.4 1.18
82.5 1.18
82.6 1.18
82.7 1.18
82.8 1.18
82.9 1.18
83 1.18
83.1 1.18
83.2 1.17
83.3 1.17
83.4 1.17
83.5 1.17
83.6 1.17
83.7 1.17
83.8 1.17
83.9 1.17
84 1.17
84.1 1.17
84.2 1.17
84.3 1.17
84.4 1.17
84.5 1.17
84.6 1.17
84.7 1.17
84.8 1.17
84.9 1.17
85 1.17
85.1 1.17
85.2 1.17
85.3 1.17
85.4 1.17
85.5 1.17
85.6 1.17
85.7 1.17
85.8 1.17
85.9 1.17
86 1.17
86.1 1.17
86.2 1.17
86.3 1.17
86.4 1.17
86.5 1.17
86.6 1.17
86.7 1.17
86.8 1.17
86.9 1.17
87 1.17
87.1 1.17
87.2 1.16
87.3 1.16
87.4 1.16
87.5 1.16
87.6 1.16
87.7 1.16
87.8 1.16
87.9 1.16
88 1.16
88.1 1.16
88.2 1.16
88.3 1.16
88.4 1.16
88.5 1.16
88.6 1.16
88.7 1.16
88.8 1.16
88.9 1.16
89 1.16
89.1 1.16
89.2 1.16
89.3 1.16
89.4 1.16
89.5 1.16
89.6 1.16
89.7 1.16
89.8 1.16
89.9 1.16
90 1.16
90.1 1.16
90.2 1.16
90.3 1.16
90.4 1.16
90.5 1.16
90.6 1.16
90.7 1.16
90.8 1.16
90.9 1.16
91 1.16
91.1 1.16
91.2 1.16
91.3 1.16
91.4 1.16
91.5 1.16
91.6 1.16
91.7 1.15
91.8 1.15
91.9 1.15
92 1.15
92.1 1.15
92.2 1.15
92.3 1.15
92.4 1.15
92.5 1.15
92.6 1.15
92.7 1.15
92.8 1.15
92.9 1.15
93 1.15
93.1 1.15
93.2 1.15
93.3 1.15
93.4 1.15
93.5 1.15
93.6 1.15
93.7 1.15
93.8 1.15
93.9 1.15
94 1.15
94.1 1.15
94.2 1.15
94.3 1.15
94.4 1.15
94.5 1.15
94.6 1.15
94.7 1.15
94.8 1.15
94.9 1.15
95 1.15
95.1 1.15
95.2 1.15
95.3 1.15
95.4 1.15
95.5 1.15
95.6 1.15
95.7 1.15
95.8 1.15
95.9 1.15
96 1.15
96.1 1.15
96.2 1.15
96.3 1.15
96.4 1.15
96.5 1.15
96.6 1.15
96.7 1.15
96.8 1.14
96.9 1.14
97 1.14
97.1 1.14
97.2 1.14
97.3 1.14
97.4 1.14
97.5 1.14
97.6 1.14
97.7 1.14
97.8 1.14
97.9 1.14
98 1.14
98.1 1.14
98.2 1.14
98.3 1.14
98.4 1.14
98.5 1.14
98.6 1.14
98.7 1.14
98.8 1.14
98.9 1.14
99 1.14
99.1 1.14
99.2 1.14
99.3 1.14
99.4 1.14
99.5 1.14
99.6 1.14
99.7 1.14
99.8 1.14
99.9 1.14
100 1.14

